Adaptive Private-K-Selection with Adaptive K and Application to Multi-label PATE

We provide an end-to-end Renyi DP based-framework for differentially private top-$k$ selection. Unlike previous approaches, which require a data-independent choice on $k$, we propose to privately release a data-dependent choice of $k$ such that the gap between $k$-th and the $(k+1)$st "quality" is large. This is achieved by a novel application of the Report-Noisy-Max. Not only does this eliminate one hyperparameter, the adaptive choice of $k$ also certifies the stability of the top-$k$ indices in the unordered set so we can release them using a variant of propose-test-release (PTR) without adding noise. We show that our construction improves the privacy-utility trade-offs compared to the previous top-$k$ selection algorithms theoretically and empirically. Additionally, we apply our algorithm to "Private Aggregation of Teacher Ensembles (PATE)" in multi-label classification tasks with a large number of labels and show that it leads to significant performance gains.

==> img/covid.csv <==
date,state,fips,cases,deaths
2020-03-12,Alaska,02,1,0
2020-03-12,Arizona,04,9,0
2020-03-12,Arkansas,05,6,0
2020-03-12,California,06,252,4
2020-03-12,Colorado,08,49,1
2020-03-12,Connecticut,09,6,0
2020-03-12,Delaware,10,4,0
2020-03-12,District of Columbia,11,10,0
2020-03-12,Florida,12,46,2
2020-03-12,Georgia,13,31,1
2020-03-12,Hawaii,15,2,0
2020-03-12,Illinois,17,32,0
2020-03-12,Indiana,18,12,0
2020-03-12,Iowa,19,16,0
2020-03-12,Kansas,20,5,1
2020-03-12,Kentucky,21,11,0
2020-03-12,Louisiana,22,14,0
2020-03-12,Maine,23,1,0
2020-03-12,Maryland,24,13,0
2020-03-12,Massachusetts,25,108,0
2020-03-12,Michigan,26,12,0
2020-03-12,Minnesota,27,9,0
2020-03-12,Mississippi,28,1,0
2020-03-12,Missouri,29,2,0
2020-03-12,Nebraska,31,24,0
2020-03-12,Nevada,32,11,0
2020-03-12,New Hampshire,33,6,0
2020-03-12,New Jersey,34,29,1
2020-03-12,New Mexico,35,6,0
2020-03-12,New York,36,326,0
2020-03-12,North Carolina,37,16,0
2020-03-12,North Dakota,38,1,0
2020-03-12,Ohio,39,5,0
2020-03-12,Oklahoma,40,2,0
2020-03-12,Oregon,41,30,0
2020-03-12,Pennsylvania,42,22,0
2020-03-12,Rhode Island,44,5,0
2020-03-12,South Carolina,45,12,0
2020-03-12,South Dakota,46,8,1
2020-03-12,Tennessee,47,18,0
2020-03-12,Texas,48,41,0
2020-03-12,Utah,49,7,0
2020-03-12,Vermont,50,2,0
2020-03-12,Virginia,51,17,0
2020-03-12,Washington,53,419,32
2020-03-12,Wisconsin,55,8,0
2020-03-12,Wyoming,56,1,0
2020-03-13,Alabama,01,6,0
2020-03-13,Alaska,02,1,0
2020-03-13,Arizona,04,9,0
2020-03-13,Arkansas,05,7,0
2020-03-13,California,06,320,5
2020-03-13,Colorado,08,78,2
2020-03-13,Connecticut,09,11,0
2020-03-13,Delaware,10,4,0
2020-03-13,District of Columbia,11,10,0
2020-03-13,Florida,12,70,2
2020-03-13,Georgia,13,41,1
2020-03-13,Hawaii,15,2,0
2020-03-13,Idaho,16,1,0
2020-03-13,Illinois,17,46,0
2020-03-13,Indiana,18,12,0
2020-03-13,Iowa,19,17,0
2020-03-13,Kansas,20,6,1
2020-03-13,Kentucky,21,11,0
2020-03-13,Louisiana,22,36,0
2020-03-13,Maine,23,2,0
2020-03-13,Maryland,24,18,0
2020-03-13,Massachusetts,25,123,0
2020-03-13,Michigan,26,25,0
2020-03-13,Minnesota,27,14,0
2020-03-13,Mississippi,28,6,0
2020-03-13,Missouri,29,4,0
2020-03-13,Montana,30,4,0
2020-03-13,Nebraska,31,27,0
2020-03-13,Nevada,32,19,0
2020-03-13,New Hampshire,33,7,0
2020-03-13,New Jersey,34,50,1
2020-03-13,New Mexico,35,10,0
2020-03-13,New York,36,421,0
2020-03-13,North Carolina,37,18,0
2020-03-13,North Dakota,38,1,0
2020-03-13,Ohio,39,13,0
2020-03-13,Oklahoma,40,3,0
2020-03-13,Oregon,41,30,0
2020-03-13,Pennsylvania,42,41,0
2020-03-13,Puerto Rico,72,3,0
2020-03-13,Rhode Island,44,20,0
2020-03-13,South Carolina,45,13,0
2020-03-13,South Dakota,46,9,1
2020-03-13,Tennessee,47,26,0
2020-03-13,Texas,48,58,0
2020-03-13,Utah,49,7,0
2020-03-13,Vermont,50,2,0
2020-03-13,Virginia,51,30,0
2020-03-13,Washington,53,511,37
2020-03-13,Wisconsin,55,19,0
2020-03-13,Wyoming,56,2,0
2020-03-14,Alabama,01,12,0
2020-03-14,Alaska,02,1,0
2020-03-14,Arizona,04,12,0
2020-03-14,Arkansas,05,9,0
2020-03-14,California,06,381,5
2020-03-14,Colorado,08,103,2
2020-03-14,Connecticut,09,20,0
2020-03-14,Delaware,10,4,0
2020-03-14,District of Columbia,11,16,0
2020-03-14,Florida,12,70,3
2020-03-14,Georgia,13,65,1
2020-03-14,Hawaii,15,4,0
2020-03-14,Idaho,16,5,0
2020-03-14,Illinois,17,66,0
2020-03-14,Indiana,18,15,0
2020-03-14,Iowa,19,18,0
2020-03-14,Kansas,20,8,1
2020-03-14,Kentucky,21,18,0
2020-03-14,Louisiana,22,77,1
2020-03-14,Maine,23,3,0
2020-03-14,Maryland,24,27,0
2020-03-14,Massachusetts,25,138,0
2020-03-14,Michigan,26,33,0
2020-03-14,Minnesota,27,21,0
2020-03-14,Mississippi,28,6,0
2020-03-14,Missouri,29,5,0
2020-03-14,Montana,30,6,0
2020-03-14,Nebraska,31,29,0
2020-03-14,Nevada,32,21,0
2020-03-14,New Hampshire,33,7,0
2020-03-14,New Jersey,34,75,2
2020-03-14,New Mexico,35,13,0
2020-03-14,New York,36,610,2
2020-03-14,North Carolina,37,25,0
2020-03-14,North Dakota,38,1,0
2020-03-14,Ohio,39,26,0
2020-03-14,Oklahoma,40,4,0
2020-03-14,Oregon,41,36,1
2020-03-14,Pennsylvania,42,47,0
2020-03-14,Puerto Rico,72,4,0
2020-03-14,Rhode Island,44,20,0
2020-03-14,South Carolina,45,19,0
2020-03-14,South Dakota,46,9,1
2020-03-14,Tennessee,47,32,0
2020-03-14,Texas,48,69,0
2020-03-14,Utah,49,21,0
2020-03-14,Vermont,50,5,0
2020-03-14,Virgin Islands,78,1,0
2020-03-14,Virginia,51,42,1
2020-03-14,Washington,53,609,40
2020-03-14,Wisconsin,55,27,0
2020-03-14,Wyoming,56,3,0
2020-03-15,Alabama,01,23,0
2020-03-15,Alaska,02,1,0
2020-03-15,Arizona,04,13,0
2020-03-15,Arkansas,05,16,0
2020-03-15,California,06,478,6
2020-03-15,Colorado,08,136,2
2020-03-15,Connecticut,09,26,0
2020-03-15,Delaware,10,7,0
2020-03-15,District of Columbia,11,17,0
2020-03-15,Florida,12,109,3
2020-03-15,Georgia,13,97,1
2020-03-15,Guam,66,3,0
2020-03-15,Hawaii,15,7,0
2020-03-15,Idaho,16,5,0
2020-03-15,Illinois,17,94,0
2020-03-15,Indiana,18,19,0
2020-03-15,Iowa,19,22,0
2020-03-15,Kansas,20,9,1
2020-03-15,Kentucky,21,21,0
2020-03-15,Louisiana,22,103,2
2020-03-15,Maine,23,12,0
2020-03-15,Maryland,24,32,0
2020-03-15,Massachusetts,25,164,0
2020-03-15,Michigan,26,53,0
2020-03-15,Minnesota,27,35,0
2020-03-15,Mississippi,28,10,0
2020-03-15,Missouri,29,5,0
2020-03-15,Montana,30,6,0
2020-03-15,Nebraska,31,31,0
2020-03-15,Nevada,32,26,0
2020-03-15,New Hampshire,33,13,0
2020-03-15,New Jersey,34,98,2
2020-03-15,New Mexico,35,17,0
2020-03-15,New York,36,732,6
2020-03-15,North Carolina,37,32,0
2020-03-15,North Dakota,38,1,0
2020-03-15,Ohio,39,37,0
2020-03-15,Oklahoma,40,8,0
2020-03-15,Oregon,41,39,1
2020-03-15,Pennsylvania,42,68,0
2020-03-15,Puerto Rico,72,5,0
2020-03-15,Rhode Island,44,20,0
2020-03-15,South Carolina,45,28,0
2020-03-15,South Dakota,46,9,1
2020-03-15,Tennessee,47,39,0
2020-03-15,Texas,48,80,0
2020-03-15,Utah,49,29,0
2020-03-15,Vermont,50,8,0
2020-03-15,Virgin Islands,78,1,0
2020-03-15,Virginia,51,45,1
2020-03-15,Washington,53,675,42
2020-03-15,Wisconsin,55,33,0
2020-03-15,Wyoming,56,3,0
2020-03-16,Alabama,01,29,0
2020-03-16,Alaska,02,3,0
2020-03-16,Arizona,04,18,0
2020-03-16,Arkansas,05,22,0
2020-03-16,California,06,588,11
2020-03-16,Colorado,08,161,2
2020-03-16,Connecticut,09,41,0
2020-03-16,Delaware,10,8,0
2020-03-16,District of Columbia,11,22,0
2020-03-16,Florida,12,141,4
2020-03-16,Georgia,13,118,1
2020-03-16,Guam,66,3,0
2020-03-16,Hawaii,15,10,0
2020-03-16,Idaho,16,5,0
2020-03-16,Illinois,17,104,0
2020-03-16,Indiana,18,24,1
2020-03-16,Iowa,19,22,0
2020-03-16,Kansas,20,11,1
2020-03-16,Kentucky,21,22,1
2020-03-16,Louisiana,22,137,3
2020-03-16,Maine,23,17,0
2020-03-16,Maryland,24,39,0
2020-03-16,Massachusetts,25,197,0
2020-03-16,Michigan,26,54,0
2020-03-16,Minnesota,27,54,0
2020-03-16,Mississippi,28,12,0
2020-03-16,Missouri,29,9,0
2020-03-16,Montana,30,8,0
2020-03-16,Nebraska,31,33,0
2020-03-16,Nevada,32,45,1
2020-03-16,New Hampshire,33,17,0
2020-03-16,New Jersey,34,176,3
2020-03-16,New Mexico,35,21,0
2020-03-16,New York,36,950,10
2020-03-16,North Carolina,37,34,0
2020-03-16,North Dakota,38,1,0
2020-03-16,Ohio,39,50,0
2020-03-16,Oklahoma,40,10,0
2020-03-16,Oregon,41,46,1
2020-03-16,Pennsylvania,42,81,0
2020-03-16,Puerto Rico,72,5,0
2020-03-16,Rhode Island,44,21,0
2020-03-16,South Carolina,45,33,1
2020-03-16,South Dakota,46,10,1
2020-03-16,Tennessee,47,52,0
2020-03-16,Texas,48,87,1
2020-03-16,Utah,49,40,0
2020-03-16,Vermont,50,12,0
2020-03-16,Virgin Islands,78,2,0
2020-03-16,Virginia,51,51,1
2020-03-16,Washington,53,794,48
2020-03-16,Wisconsin,55,47,0
2020-03-16,Wyoming,56,10,0
2020-03-17,Alabama,01,39,0
2020-03-17,Alaska,02,6,0
2020-03-17,Arizona,04,20,0
2020-03-17,Arkansas,05,22,0
2020-03-17,California,06,732,14
2020-03-17,Colorado,08,183,3
2020-03-17,Connecticut,09,68,0
2020-03-17,Delaware,10,16,0
2020-03-17,District of Columbia,11,31,0
2020-03-17,Florida,12,210,6
2020-03-17,Georgia,13,142,1
2020-03-17,Guam,66,3,0
2020-03-17,Hawaii,15,14,0
2020-03-17,Idaho,16,9,0
2020-03-17,Illinois,17,159,1
2020-03-17,Indiana,18,30,2
2020-03-17,Iowa,19,29,0
2020-03-17,Kansas,20,17,1
2020-03-17,Kentucky,21,26,1
2020-03-17,Louisiana,22,196,5
2020-03-17,Maine,23,32,0
2020-03-17,Maryland,24,57,0
2020-03-17,Massachusetts,25,218,0
2020-03-17,Michigan,26,65,0
2020-03-17,Minnesota,27,60,0
2020-03-17,Mississippi,28,21,0
2020-03-17,Missouri,29,16,0
2020-03-17,Montana,30,8,0
2020-03-17,Nebraska,31,36,0
2020-03-17,Nevada,32,55,1
2020-03-17,New Hampshire,33,26,0
2020-03-17,New Jersey,34,268,3
2020-03-17,New Mexico,35,23,0
2020-03-17,New York,36,1375,18
2020-03-17,North Carolina,37,42,0
2020-03-17,North Dakota,38,5,0
2020-03-17,Ohio,39,67,0
2020-03-17,Oklahoma,40,18,0
2020-03-17,Oregon,41,66,2
2020-03-17,Pennsylvania,42,101,0
2020-03-17,Puerto Rico,72,5,0
2020-03-17,Rhode Island,44,23,0
2020-03-17,South Carolina,45,47,1
2020-03-17,South Dakota,46,11,1
2020-03-17,Tennessee,47,73,0
2020-03-17,Texas,48,106,1
2020-03-17,Utah,49,51,0
2020-03-17,Vermont,50,14,0
2020-03-17,Virgin Islands,78,2,0
2020-03-17,Virginia,51,67,2
2020-03-17,Washington,53,908,54
2020-03-17,West Virginia,54,1,0
2020-03-17,Wisconsin,55,72,0
2020-03-17,Wyoming,56,15,0
2020-03-18,Alabama,01,51,0
2020-03-18,Alaska,02,9,0
2020-03-18,Arizona,04,28,0
2020-03-18,Arkansas,05,33,0
2020-03-18,California,06,893,17
2020-03-18,Colorado,08,216,3
2020-03-18,Connecticut,09,96,1
2020-03-18,Delaware,10,26,0
2020-03-18,District of Columbia,11,36,0
2020-03-18,Florida,12,326,7
2020-03-18,Georgia,13,193,3
2020-03-18,Guam,66,8,0
2020-03-18,Hawaii,15,16,0
2020-03-18,Idaho,16,11,0
2020-03-18,Illinois,17,286,1
2020-03-18,Indiana,18,39,2
2020-03-18,Iowa,19,38,0
2020-03-18,Kansas,20,22,1
2020-03-18,Kentucky,21,35,1
2020-03-18,Louisiana,22,280,7
2020-03-18,Maine,23,43,0
2020-03-18,Maryland,24,85,1
2020-03-18,Massachusetts,25,256,0
2020-03-18,Michigan,26,80,1
2020-03-18,Minnesota,27,77,0
2020-03-18,Mississippi,28,34,0
2020-03-18,Missouri,29,21,1
2020-03-18,Montana,30,12,0
2020-03-18,Nebraska,31,43,0
2020-03-18,Nevada,32,82,1
2020-03-18,New Hampshire,33,39,0
2020-03-18,New Jersey,34,427,5
2020-03-18,New Mexico,35,28,0
2020-03-18,New York,36,2387,32
2020-03-18,North Carolina,37,66,0
2020-03-18,North Dakota,38,7,0
2020-03-18,Ohio,39,90,0
2020-03-18,Oklahoma,40,29,0
2020-03-18,Oregon,41,74,3
2020-03-18,Pennsylvania,42,139,1
2020-03-18,Puerto Rico,72,5,0
2020-03-18,Rhode Island,44,33,0
2020-03-18,South Carolina,45,60,1
2020-03-18,South Dakota,46,11,1
2020-03-18,Tennessee,47,98,0
2020-03-18,Texas,48,166,2
2020-03-18,Utah,49,65,0
2020-03-18,Vermont,50,19,0
2020-03-18,Virgin Islands,78,3,0
2020-03-18,Virginia,51,78,2
2020-03-18,Washington,53,1026,68
2020-03-18,West Virginia,54,2,0
2020-03-18,Wisconsin,55,106,0
2020-03-18,Wyoming,56,17,0
2020-03-19,Alabama,01,78,0
2020-03-19,Alaska,02,12,0
2020-03-19,Arizona,04,47,0
2020-03-19,Arkansas,05,62,0
2020-03-19,California,06,1067,19
2020-03-19,Colorado,08,278,5
2020-03-19,Connecticut,09,159,4
2020-03-19,Delaware,10,30,0
2020-03-19,District of Columbia,11,39,0
2020-03-19,Florida,12,434,8
2020-03-19,Georgia,13,282,10
2020-03-19,Guam,66,12,0
2020-03-19,Hawaii,15,26,0
2020-03-19,Idaho,16,23,0
2020-03-19,Illinois,17,420,4
2020-03-19,Indiana,18,56,2
2020-03-19,Iowa,19,44,0
2020-03-19,Kansas,20,35,1
2020-03-19,Kentucky,21,47,2
2020-03-19,Louisiana,22,392,10
2020-03-19,Maine,23,52,0
2020-03-19,Maryland,24,108,1
2020-03-19,Massachusetts,25,328,0
2020-03-19,Michigan,26,334,3
2020-03-19,Minnesota,27,89,0
2020-03-19,Mississippi,28,50,1
2020-03-19,Missouri,29,35,1
2020-03-19,Montana,30,19,0
2020-03-19,Nebraska,31,47,0
2020-03-19,Nevada,32,99,1
2020-03-19,New Hampshire,33,44,0
2020-03-19,New Jersey,34,735,9
2020-03-19,New Mexico,35,35,0
2020-03-19,New York,36,4161,39
2020-03-19,North Carolina,37,104,0
2020-03-19,North Dakota,38,19,0
2020-03-19,Ohio,39,120,0
2020-03-19,Oklahoma,40,44,1
2020-03-19,Oregon,41,87,3
2020-03-19,Pennsylvania,42,187,1
2020-03-19,Puerto Rico,72,6,0
2020-03-19,Rhode Island,44,44,0
2020-03-19,South Carolina,45,81,1
2020-03-19,South Dakota,46,14,1
2020-03-19,Tennessee,47,155,0
2020-03-19,Texas,48,248,4
2020-03-19,Utah,49,80,0
2020-03-19,Vermont,50,22,2
2020-03-19,Virgin Islands,78,3,0
2020-03-19,Virginia,51,94,2
2020-03-19,Washington,53,1228,75
2020-03-19,West Virginia,54,5,0
2020-03-19,Wisconsin,55,155,2
2020-03-19,Wyoming,56,18,0
2020-03-20,Alabama,01,106,0
2020-03-20,Alaska,02,14,0
2020-03-20,Arizona,04,70,1
2020-03-20,Arkansas,05,100,0
2020-03-20,California,06,1283,24
2020-03-20,Colorado,08,364,5
2020-03-20,Connecticut,09,194,4
2020-03-20,Delaware,10,39,0
2020-03-20,District of Columbia,11,71,0
2020-03-20,Florida,12,564,9
2020-03-20,Georgia,13,482,14
2020-03-20,Guam,66,14,0
2020-03-20,Hawaii,15,37,0
2020-03-20,Idaho,16,31,0
2020-03-20,Illinois,17,583,5
2020-03-20,Indiana,18,81,5
2020-03-20,Iowa,19,45,0
2020-03-20,Kansas,20,49,1
2020-03-20,Kentucky,21,63,2
2020-03-20,Louisiana,22,537,10
2020-03-20,Maine,23,57,0
2020-03-20,Maryland,24,150,2
2020-03-20,Massachusetts,25,413,1
2020-03-20,Michigan,26,548,4
2020-03-20,Minnesota,27,115,0
2020-03-20,Mississippi,28,80,1
2020-03-20,Missouri,29,73,3
2020-03-20,Montana,30,19,0
2020-03-20,Nebraska,31,53,0
2020-03-20,Nevada,32,165,2
2020-03-20,New Hampshire,33,55,0
2020-03-20,New Jersey,34,896,11
2020-03-20,New Mexico,35,43,0
2020-03-20,New York,36,7113,68
2020-03-20,North Carolina,37,144,0
2020-03-20,North Dakota,38,27,0
2020-03-20,Ohio,39,169,1
2020-03-20,Oklahoma,40,49,1
2020-03-20,Oregon,41,114,3
2020-03-20,Pennsylvania,42,269,1
2020-03-20,Puerto Rico,72,14,0
2020-03-20,Rhode Island,44,44,0
2020-03-20,South Carolina,45,126,3
2020-03-20,South Dakota,46,14,1
2020-03-20,Tennessee,47,237,0
2020-03-20,Texas,48,386,5
2020-03-20,Utah,49,112,0
2020-03-20,Vermont,50,29,2
2020-03-20,Virgin Islands,78,6,0
2020-03-20,Virginia,51,115,2
2020-03-20,Washington,53,1404,83
2020-03-20,West Virginia,54,8,0
2020-03-20,Wisconsin,55,216,3
2020-03-20,Wyoming,56,22,0
2020-03-21,Alabama,01,131,0
2020-03-21,Alaska,02,21,0
2020-03-21,Arizona,04,104,1
2020-03-21,Arkansas,05,118,0
2020-03-21,California,06,1544,28
2020-03-21,Colorado,08,475,6
2020-03-21,Connecticut,09,223,5
2020-03-21,Delaware,10,45,0
2020-03-21,District of Columbia,11,77,1
2020-03-21,Florida,12,764,11
2020-03-21,Georgia,13,552,20
2020-03-21,Guam,66,15,0
2020-03-21,Hawaii,15,48,0
2020-03-21,Idaho,16,42,0
2020-03-21,Illinois,17,751,6
2020-03-21,Indiana,18,128,6
2020-03-21,Iowa,19,68,0
2020-03-21,Kansas,20,57,2
2020-03-21,Kentucky,21,84,3
2020-03-21,Louisiana,22,763,16
2020-03-21,Maine,23,70,0
2020-03-21,Maryland,24,195,3
2020-03-21,Massachusetts,25,525,2
2020-03-21,Michigan,26,787,6
2020-03-21,Minnesota,27,138,1
2020-03-21,Mississippi,28,140,1
2020-03-21,Missouri,29,93,3
2020-03-21,Montana,30,29,0
2020-03-21,Nebraska,31,61,0
2020-03-21,Nevada,32,165,2
2020-03-21,New Hampshire,33,65,0
2020-03-21,New Jersey,34,1336,16
2020-03-21,New Mexico,35,57,0
2020-03-21,New York,36,10371,95
2020-03-21,North Carolina,37,184,0
2020-03-21,North Dakota,38,28,0
2020-03-21,Ohio,39,247,3
2020-03-21,Oklahoma,40,53,1
2020-03-21,Oregon,41,137,4
2020-03-21,Pennsylvania,42,388,2
2020-03-21,Puerto Rico,72,21,1
2020-03-21,Rhode Island,44,66,0
2020-03-21,South Carolina,45,172,3
2020-03-21,South Dakota,46,14,1
2020-03-21,Tennessee,47,312,2
2020-03-21,Texas,48,547,5
2020-03-21,Utah,49,138,0
2020-03-21,Vermont,50,49,2
2020-03-21,Virgin Islands,78,6,0
2020-03-21,Virginia,51,152,3
2020-03-21,Washington,53,1655,95
2020-03-21,West Virginia,54,12,0
2020-03-21,Wisconsin,55,281,4
2020-03-21,Wyoming,56,24,0
2020-03-22,Alabama,01,157,0
2020-03-22,Alaska,02,22,0
2020-03-22,Arizona,04,153,2
2020-03-22,Arkansas,05,165,0
2020-03-22,California,06,1851,35
2020-03-22,Colorado,08,591,7
2020-03-22,Connecticut,09,327,8
2020-03-22,Delaware,10,56,0
2020-03-22,District of Columbia,11,98,1
2020-03-22,Florida,12,1000,13
2020-03-22,Georgia,13,620,25
2020-03-22,Guam,66,27,1
2020-03-22,Hawaii,15,56,0
2020-03-22,Idaho,16,47,0
2020-03-22,Illinois,17,1047,9
2020-03-22,Indiana,18,204,9
2020-03-22,Iowa,19,90,0
2020-03-22,Kansas,20,66,2
2020-03-22,Kentucky,21,103,3
2020-03-22,Louisiana,22,837,20
2020-03-22,Maine,23,89,0
2020-03-22,Maryland,24,245,3
2020-03-22,Massachusetts,25,646,5
2020-03-22,Michigan,26,1033,9
2020-03-22,Minnesota,27,171,1
2020-03-22,Mississippi,28,207,1
2020-03-22,Missouri,29,130,3
2020-03-22,Montana,30,34,0
2020-03-22,Nebraska,31,62,0
2020-03-22,Nevada,32,190,2
2020-03-22,New Hampshire,33,78,0
2020-03-22,New Jersey,34,1914,20
2020-03-22,New Mexico,35,65,0
2020-03-22,New York,36,15188,142
2020-03-22,North Carolina,37,269,0
2020-03-22,North Dakota,38,30,0
2020-03-22,Ohio,39,351,3
2020-03-22,Oklahoma,40,67,2
2020-03-22,Oregon,41,161,5
2020-03-22,Pennsylvania,42,504,3
2020-03-22,Puerto Rico,72,23,1
2020-03-22,Rhode Island,44,83,0
2020-03-22,South Carolina,45,194,3
2020-03-22,South Dakota,46,21,1
2020-03-22,Tennessee,47,424,2
2020-03-22,Texas,48,639,7
2020-03-22,Utah,49,182,1
2020-03-22,Vermont,50,52,2
2020-03-22,Virgin Islands,78,17,0
2020-03-22,Virginia,51,219,6
2020-03-22,Washington,53,1844,97
2020-03-22,West Virginia,54,16,0
2020-03-22,Wisconsin,55,382,4
2020-03-22,Wyoming,56,26,0
2020-03-23,Alabama,01,196,0
2020-03-23,Alaska,02,36,0
2020-03-23,Arizona,04,234,2
2020-03-23,Arkansas,05,201,0
2020-03-23,California,06,2240,39
2020-03-23,Colorado,08,721,10
2020-03-23,Connecticut,09,415,10
2020-03-23,Delaware,10,87,0
2020-03-23,District of Columbia,11,116,2
2020-03-23,Florida,12,1222,18
2020-03-23,Georgia,13,800,25
2020-03-23,Guam,66,29,1
2020-03-23,Hawaii,15,77,0
2020-03-23,Idaho,16,50,0
2020-03-23,Illinois,17,1285,12
2020-03-23,Indiana,18,264,12
2020-03-23,Iowa,19,105,0
2020-03-23,Kansas,20,82,2
2020-03-23,Kentucky,21,124,3
2020-03-23,Louisiana,22,1172,34
2020-03-23,Maine,23,107,0
2020-03-23,Maryland,24,290,3
2020-03-23,Massachusetts,25,777,9
2020-03-23,Michigan,26,1324,16
2020-03-23,Minnesota,27,235,1
2020-03-23,Mississippi,28,249,1
2020-03-23,Missouri,29,183,4
2020-03-23,Montana,30,45,0
2020-03-23,Nebraska,31,73,0
2020-03-23,Nevada,32,265,4
2020-03-23,New Hampshire,33,101,1
2020-03-23,New Jersey,34,2844,27
2020-03-23,New Mexico,35,83,0
2020-03-23,New York,36,20899,183
2020-03-23,North Carolina,37,302,0
2020-03-23,North Dakota,38,32,0
2020-03-23,Ohio,39,444,6
2020-03-23,Oklahoma,40,81,2
2020-03-23,Oregon,41,191,5
2020-03-23,Pennsylvania,42,644,6
2020-03-23,Puerto Rico,72,31,2
2020-03-23,Rhode Island,44,106,0
2020-03-23,South Carolina,45,299,5
2020-03-23,South Dakota,46,28,1
2020-03-23,Tennessee,47,522,2
2020-03-23,Texas,48,728,7
2020-03-23,Utah,49,257,1
2020-03-23,Vermont,50,75,2
2020-03-23,Virgin Islands,78,17,0
2020-03-23,Virginia,51,254,6
2020-03-23,Washington,53,2101,110
2020-03-23,West Virginia,54,16,0
2020-03-23,Wisconsin,55,418,5
2020-03-23,Wyoming,56,28,0
2020-03-24,Alabama,01,242,0
2020-03-24,Alaska,02,42,0
2020-03-24,Arizona,04,326,6
2020-03-24,Arkansas,05,231,2
2020-03-24,California,06,2644,52
2020-03-24,Colorado,08,912,11
2020-03-24,Connecticut,09,618,12
2020-03-24,Delaware,10,104,0
2020-03-24,District of Columbia,11,137,2
2020-03-24,Florida,12,1467,20
2020-03-24,Georgia,13,1095,38
2020-03-24,Guam,66,32,1
2020-03-24,Hawaii,15,90,0
2020-03-24,Idaho,16,73,0
2020-03-24,Illinois,17,1535,16
2020-03-24,Indiana,18,371,17
2020-03-24,Iowa,19,124,1
2020-03-24,Kansas,20,102,3
2020-03-24,Kentucky,21,157,3
2020-03-24,Louisiana,22,1388,46
2020-03-24,Maine,23,118,0
2020-03-24,Maryland,24,349,4
2020-03-24,Massachusetts,25,1159,11
2020-03-24,Michigan,26,1791,24
2020-03-24,Minnesota,27,264,1
2020-03-24,Mississippi,28,320,1
2020-03-24,Missouri,29,255,5
2020-03-24,Montana,30,51,0
2020-03-24,Nebraska,31,77,0
2020-03-24,Nevada,32,315,6
2020-03-24,New Hampshire,33,108,1
2020-03-24,New Jersey,34,3675,44
2020-03-24,New Mexico,35,100,0
2020-03-24,New York,36,25704,264
2020-03-24,North Carolina,37,397,0
2020-03-24,North Dakota,38,37,0
2020-03-24,Ohio,39,564,8
2020-03-24,Oklahoma,40,106,3
2020-03-24,Oregon,41,209,8
2020-03-24,Pennsylvania,42,851,8
2020-03-24,Puerto Rico,72,39,2
2020-03-24,Rhode Island,44,124,0
2020-03-24,South Carolina,45,342,8
2020-03-24,South Dakota,46,30,1
2020-03-24,Tennessee,47,678,2
2020-03-24,Texas,48,857,11
2020-03-24,Utah,49,299,1
2020-03-24,Vermont,50,95,7
2020-03-24,Virgin Islands,78,17,0
2020-03-24,Virginia,51,291,7
2020-03-24,Washington,53,2469,123
2020-03-24,West Virginia,54,39,0
2020-03-24,Wisconsin,55,481,5
2020-03-24,Wyoming,56,37,0
2020-03-25,Alabama,01,386,1
2020-03-25,Alaska,02,59,0
2020-03-25,Arizona,04,402,6
2020-03-25,Arkansas,05,307,2
2020-03-25,California,06,3183,68
2020-03-25,Colorado,08,1086,19
2020-03-25,Connecticut,09,875,19
2020-03-25,Delaware,10,119,0
2020-03-25,District of Columbia,11,183,2
2020-03-25,Florida,12,1971,23
2020-03-25,Georgia,13,1385,47
2020-03-25,Guam,66,32,1
2020-03-25,Hawaii,15,95,0
2020-03-25,Idaho,16,123,0
2020-03-25,Illinois,17,1874,21
2020-03-25,Indiana,18,484,19
2020-03-25,Iowa,19,147,1
2020-03-25,Kansas,20,134,3
2020-03-25,Kentucky,21,198,5
2020-03-25,Louisiana,22,1795,65
2020-03-25,Maine,23,142,0
2020-03-25,Maryland,24,423,4
2020-03-25,Massachusetts,25,1838,15
2020-03-25,Michigan,26,2293,43
2020-03-25,Minnesota,27,289,1
2020-03-25,Mississippi,28,376,5
2020-03-25,Missouri,29,384,8
2020-03-25,Montana,30,65,0
2020-03-25,Nebraska,31,84,0
2020-03-25,Nevada,32,405,10
2020-03-25,New Hampshire,33,137,1
2020-03-25,New Jersey,34,4402,62
2020-03-25,New Mexico,35,113,1
2020-03-25,New York,36,33117,381
2020-03-25,North Carolina,37,562,1
2020-03-25,North Dakota,38,45,0
2020-03-25,Ohio,39,707,11
2020-03-25,Oklahoma,40,164,5
2020-03-25,Oregon,41,266,10
2020-03-25,Pennsylvania,42,1151,12
2020-03-25,Puerto Rico,72,51,2
2020-03-25,Rhode Island,44,132,0
2020-03-25,South Carolina,45,425,8
2020-03-25,South Dakota,46,41,1
2020-03-25,Tennessee,47,806,3
2020-03-25,Texas,48,1132,13
2020-03-25,Utah,49,346,1
2020-03-25,Vermont,50,123,8
2020-03-25,Virgin Islands,78,17,0
2020-03-25,Virginia,51,390,9
2020-03-25,Washington,53,2585,130
2020-03-25,West Virginia,54,51,0
2020-03-25,Wisconsin,55,623,7
2020-03-25,Wyoming,56,49,0
2020-03-26,Alabama,01,538,3
2020-03-26,Alaska,02,69,0
2020-03-26,Arizona,04,508,8
2020-03-26,Arkansas,05,350,3
2020-03-26,California,06,4060,83
2020-03-26,Colorado,08,1432,24
2020-03-26,Connecticut,09,1012,21
2020-03-26,Delaware,10,143,1
2020-03-26,District of Columbia,11,231,3
2020-03-26,Florida,12,2478,29
2020-03-26,Georgia,13,1641,56
2020-03-26,Guam,66,49,1
2020-03-26,Hawaii,15,106,0
2020-03-26,Idaho,16,189,3
2020-03-26,Illinois,17,2538,26
2020-03-26,Indiana,18,661,23
2020-03-26,Iowa,19,179,1
2020-03-26,Kansas,20,173,3
2020-03-26,Kentucky,21,248,5
2020-03-26,Louisiana,22,2305,83
2020-03-26,Maine,23,155,0
2020-03-26,Maryland,24,581,4
2020-03-26,Massachusetts,25,2417,25
2020-03-26,Michigan,26,2877,63
2020-03-26,Minnesota,27,346,2
2020-03-26,Mississippi,28,486,6
2020-03-26,Missouri,29,508,8
2020-03-26,Montana,30,90,0
2020-03-26,Nebraska,31,91,0
2020-03-26,Nevada,32,535,10
2020-03-26,New Hampshire,33,158,1
2020-03-26,New Jersey,34,6876,82
2020-03-26,New Mexico,35,136,1
2020-03-26,New York,36,39058,502
2020-03-26,North Carolina,37,639,2
2020-03-26,North Dakota,38,58,0
2020-03-26,Ohio,39,867,15
2020-03-26,Oklahoma,40,248,7
2020-03-26,Oregon,41,316,11
2020-03-26,Pennsylvania,42,1690,16
2020-03-26,Puerto Rico,72,64,2
2020-03-26,Rhode Island,44,165,0
2020-03-26,South Carolina,45,456,9
2020-03-26,South Dakota,46,46,1
2020-03-26,Tennessee,47,981,3
2020-03-26,Texas,48,1542,21
2020-03-26,Utah,49,402,1
2020-03-26,Vermont,50,158,9
2020-03-26,Virgin Islands,78,17,0
2020-03-26,Virginia,51,603,14
2020-03-26,Washington,53,3208,152
2020-03-26,West Virginia,54,76,0
2020-03-26,Wisconsin,55,754,10
2020-03-26,Wyoming,56,56,0
2020-03-27,Alabama,01,639,4
2020-03-27,Alaska,02,85,1
2020-03-27,Arizona,04,665,15
2020-03-27,Arkansas,05,385,3
2020-03-27,California,06,4915,104
2020-03-27,Colorado,08,1735,31
2020-03-27,Connecticut,09,1291,27
2020-03-27,Delaware,10,165,2
2020-03-27,District of Columbia,11,267,3
2020-03-27,Florida,12,3198,46
2020-03-27,Georgia,13,2198,64
2020-03-27,Guam,66,53,1
2020-03-27,Hawaii,15,120,0
2020-03-27,Idaho,16,232,4
2020-03-27,Illinois,17,3029,37
2020-03-27,Indiana,18,992,32
2020-03-27,Iowa,19,236,3
2020-03-27,Kansas,20,213,4
2020-03-27,Kentucky,21,302,8
2020-03-27,Louisiana,22,2746,119
2020-03-27,Maine,23,168,1
2020-03-27,Maryland,24,790,5
2020-03-27,Massachusetts,25,3240,35
2020-03-27,Michigan,26,3655,93
2020-03-27,Minnesota,27,398,4
2020-03-27,Mississippi,28,579,8
2020-03-27,Missouri,29,670,9
2020-03-27,Montana,30,121,1
2020-03-27,Nebraska,31,102,2
2020-03-27,Nevada,32,621,10
2020-03-27,New Hampshire,33,187,2
2020-03-27,New Jersey,34,8825,108
2020-03-27,New Mexico,35,191,1
2020-03-27,New York,36,44746,645
2020-03-27,North Carolina,37,784,3
2020-03-27,North Dakota,38,68,1
2020-03-27,Ohio,39,1144,22
2020-03-27,Oklahoma,40,322,8
2020-03-27,Oregon,41,415,12
2020-03-27,Pennsylvania,42,2217,23
2020-03-27,Puerto Rico,72,79,3
2020-03-27,Rhode Island,44,203,0
2020-03-27,South Carolina,45,542,13
2020-03-27,South Dakota,46,58,1
2020-03-27,Tennessee,47,1180,6
2020-03-27,Texas,48,1971,25
2020-03-27,Utah,49,480,2
2020-03-27,Vermont,50,184,10
2020-03-27,Virgin Islands,78,19,0
2020-03-27,Virginia,51,605,14
2020-03-27,Washington,53,3770,179
2020-03-27,West Virginia,54,96,0
2020-03-27,Wisconsin,55,930,16
2020-03-27,Wyoming,56,74,0
2020-03-28,Alabama,01,720,4
2020-03-28,Alaska,02,102,1
2020-03-28,Arizona,04,773,15
2020-03-28,Arkansas,05,409,5
2020-03-28,California,06,5566,122
2020-03-28,Colorado,08,2061,44
2020-03-28,Connecticut,09,1524,33
2020-03-28,Delaware,10,214,5
2020-03-28,District of Columbia,11,304,4
2020-03-28,Florida,12,4038,56
2020-03-28,Georgia,13,2447,79
2020-03-28,Guam,66,57,1
2020-03-28,Hawaii,15,151,0
2020-03-28,Idaho,16,262,5
2020-03-28,Illinois,17,3547,50
2020-03-28,Indiana,18,1239,38
2020-03-28,Iowa,19,298,3
2020-03-28,Kansas,20,272,6
2020-03-28,Kentucky,21,394,9
2020-03-28,Louisiana,22,3315,137
2020-03-28,Maine,23,211,1
2020-03-28,Maryland,24,1066,10
2020-03-28,Massachusetts,25,4257,44
2020-03-28,Michigan,26,4634,112
2020-03-28,Minnesota,27,442,5
2020-03-28,Mississippi,28,669,13
2020-03-28,Missouri,29,837,11
2020-03-28,Montana,30,147,1
2020-03-28,Nebraska,31,122,2
2020-03-28,Nevada,32,738,14
2020-03-28,New Hampshire,33,214,2
2020-03-28,New Jersey,34,11124,140
2020-03-28,New Mexico,35,210,2
2020-03-28,New York,36,53517,935
2020-03-28,North Carolina,37,972,4
2020-03-28,North Dakota,38,93,1
2020-03-28,Northern Mariana Islands,69,2,0
2020-03-28,Ohio,39,1406,25
2020-03-28,Oklahoma,40,377,15
2020-03-28,Oregon,41,480,13
2020-03-28,Pennsylvania,42,2815,35
2020-03-28,Puerto Rico,72,100,3
2020-03-28,Rhode Island,44,239,2
2020-03-28,South Carolina,45,661,15
2020-03-28,South Dakota,46,68,1
2020-03-28,Tennessee,47,1363,6
2020-03-28,Texas,48,2381,30
2020-03-28,Utah,49,608,2
2020-03-28,Vermont,50,211,12
2020-03-28,Virgin Islands,78,19,0
2020-03-28,Virginia,51,739,17
2020-03-28,Washington,53,4311,193
2020-03-28,West Virginia,54,113,0
2020-03-28,Wisconsin,55,1042,17
2020-03-28,Wyoming,56,85,0
2020-03-29,Alabama,01,830,5
2020-03-29,Alaska,02,114,2
2020-03-29,Arizona,04,930,18
2020-03-29,Arkansas,05,449,6
2020-03-29,California,06,6321,132
2020-03-29,Colorado,08,2315,47
2020-03-29,Connecticut,09,1993,34
2020-03-29,Delaware,10,232,6
2020-03-29,District of Columbia,11,342,5
2020-03-29,Florida,12,4943,60
2020-03-29,Georgia,13,2683,83
2020-03-29,Guam,66,58,1
2020-03-29,Hawaii,15,175,0
2020-03-29,Idaho,16,310,6
2020-03-29,Illinois,17,4615,71
2020-03-29,Indiana,18,1522,40
2020-03-29,Iowa,19,336,4
2020-03-29,Kansas,20,333,7
2020-03-29,Kentucky,21,439,9
2020-03-29,Louisiana,22,3539,153
2020-03-29,Maine,23,253,3
2020-03-29,Maryland,24,1244,11
2020-03-29,Massachusetts,25,4955,48
2020-03-29,Michigan,26,5486,132
2020-03-29,Minnesota,27,504,9
2020-03-29,Mississippi,28,759,14
2020-03-29,Missouri,29,902,12
2020-03-29,Montana,30,161,1
2020-03-29,Nebraska,31,138,2
2020-03-29,Nevada,32,920,15
2020-03-29,New Hampshire,33,258,3
2020-03-29,New Jersey,34,13386,161
2020-03-29,New Mexico,35,237,2
2020-03-29,New York,36,59783,1180
2020-03-29,North Carolina,37,1166,6
2020-03-29,North Dakota,38,97,1
2020-03-29,Northern Mariana Islands,69,2,0
2020-03-29,Ohio,39,1665,30
2020-03-29,Oklahoma,40,429,16
2020-03-29,Oregon,41,549,13
2020-03-29,Pennsylvania,42,3441,40
2020-03-29,Puerto Rico,72,127,5
2020-03-29,Rhode Island,44,294,3
2020-03-29,South Carolina,45,775,16
2020-03-29,South Dakota,46,90,1
2020-03-29,Tennessee,47,1569,7
2020-03-29,Texas,48,2722,35
2020-03-29,Utah,49,719,2
2020-03-29,Vermont,50,235,12
2020-03-29,Virgin Islands,78,23,0
2020-03-29,Virginia,51,889,22
2020-03-29,Washington,53,4897,209
2020-03-29,West Virginia,54,124,1
2020-03-29,Wisconsin,55,1120,17
2020-03-29,Wyoming,56,88,0
2020-03-30,Alabama,01,947,11
2020-03-30,Alaska,02,120,2
2020-03-30,Arizona,04,1169,20
2020-03-30,Arkansas,05,508,7
2020-03-30,California,06,7421,147
2020-03-30,Colorado,08,2628,51
2020-03-30,Connecticut,09,2571,36
2020-03-30,Delaware,10,264,7
2020-03-30,District of Columbia,11,401,9
2020-03-30,Florida,12,5695,72
2020-03-30,Georgia,13,3032,103
2020-03-30,Guam,66,60,1
2020-03-30,Hawaii,15,204,0
2020-03-30,Idaho,16,415,7
2020-03-30,Illinois,17,5070,84
2020-03-30,Indiana,18,1797,44
2020-03-30,Iowa,19,424,6
2020-03-30,Kansas,20,374,9
2020-03-30,Kentucky,21,480,11
2020-03-30,Louisiana,22,4024,186
2020-03-30,Maine,23,275,3
2020-03-30,Maryland,24,1415,15
2020-03-30,Massachusetts,25,5752,56
2020-03-30,Michigan,26,6508,197
2020-03-30,Minnesota,27,576,10
2020-03-30,Mississippi,28,848,16
2020-03-30,Missouri,29,1049,13
2020-03-30,Montana,30,177,4
2020-03-30,Nebraska,31,185,3
2020-03-30,Nevada,32,1044,18
2020-03-30,New Hampshire,33,314,3
2020-03-30,New Jersey,34,16636,199
2020-03-30,New Mexico,35,282,4
2020-03-30,New York,36,67504,1512
2020-03-30,North Carolina,37,1303,6
2020-03-30,North Dakota,38,109,3
2020-03-30,Northern Mariana Islands,69,2,0
2020-03-30,Ohio,39,1933,40
2020-03-30,Oklahoma,40,481,17
2020-03-30,Oregon,41,607,16
2020-03-30,Pennsylvania,42,4156,48
2020-03-30,Puerto Rico,72,174,6
2020-03-30,Rhode Island,44,408,4
2020-03-30,South Carolina,45,925,18
2020-03-30,South Dakota,46,100,1
2020-03-30,Tennessee,47,1721,13
2020-03-30,Texas,48,3065,46
2020-03-30,Utah,49,806,4
2020-03-30,Vermont,50,256,12
2020-03-30,Virgin Islands,78,30,0
2020-03-30,Virginia,51,1020,26
2020-03-30,Washington,53,5180,221
2020-03-30,West Virginia,54,145,1
2020-03-30,Wisconsin,55,1269,20
2020-03-30,Wyoming,56,96,0
2020-03-31,Alabama,01,999,14
2020-03-31,Alaska,02,133,2
2020-03-31,Arizona,04,1298,24
2020-03-31,Arkansas,05,564,8
2020-03-31,California,06,8583,184
2020-03-31,Colorado,08,2990,69
2020-03-31,Connecticut,09,3128,69
2020-03-31,Delaware,10,319,10
2020-03-31,District of Columbia,11,495,9
2020-03-31,Florida,12,6742,85
2020-03-31,Georgia,13,4116,126
2020-03-31,Guam,66,139,2
2020-03-31,Hawaii,15,224,1
2020-03-31,Idaho,16,526,9
2020-03-31,Illinois,17,5992,107
2020-03-31,Indiana,18,2177,61
2020-03-31,Iowa,19,498,7
2020-03-31,Kansas,20,435,10
2020-03-31,Kentucky,21,590,18
2020-03-31,Louisiana,22,5237,240
2020-03-31,Maine,23,303,5
2020-03-31,Maryland,24,1662,18
2020-03-31,Massachusetts,25,6620,89
2020-03-31,Michigan,26,7629,264
2020-03-31,Minnesota,27,629,12
2020-03-31,Mississippi,28,937,20
2020-03-31,Missouri,29,1350,15
2020-03-31,Montana,30,198,5
2020-03-31,Nebraska,31,199,4
2020-03-31,Nevada,32,1113,26
2020-03-31,New Hampshire,33,367,3
2020-03-31,New Jersey,34,18696,267
2020-03-31,New Mexico,35,315,5
2020-03-31,New York,36,76211,1929
2020-03-31,North Carolina,37,1527,10
2020-03-31,North Dakota,38,126,3
2020-03-31,Northern Mariana Islands,69,2,0
2020-03-31,Ohio,39,2199,55
2020-03-31,Oklahoma,40,566,23
2020-03-31,Oregon,41,690,18
2020-03-31,Pennsylvania,42,4997,72
2020-03-31,Puerto Rico,72,239,8
2020-03-31,Rhode Island,44,488,8
2020-03-31,South Carolina,45,1083,22
2020-03-31,South Dakota,46,107,1
2020-03-31,Tennessee,47,2049,13
2020-03-31,Texas,48,3588,57
2020-03-31,Utah,49,887,5
2020-03-31,Vermont,50,293,13
2020-03-31,Virgin Islands,78,30,0
2020-03-31,Virginia,51,1249,27
2020-03-31,Washington,53,5293,226
2020-03-31,West Virginia,54,162,1
2020-03-31,Wisconsin,55,1351,25
2020-03-31,Wyoming,56,121,0
2020-04-01,Alabama,01,1108,28
2020-04-01,Alaska,02,143,2
2020-04-01,Arizona,04,1413,29
2020-04-01,Arkansas,05,624,10
2020-04-01,California,06,9857,212
2020-04-01,Colorado,08,3346,80
2020-04-01,Connecticut,09,3557,85
2020-04-01,Delaware,10,368,11
2020-04-01,District of Columbia,11,586,11
2020-04-01,Florida,12,7769,100
2020-04-01,Georgia,13,4747,154
2020-04-01,Guam,66,147,3
2020-04-01,Hawaii,15,258,1
2020-04-01,Idaho,16,669,9
2020-04-01,Illinois,17,6978,146
2020-04-01,Indiana,18,2578,80
2020-04-01,Iowa,19,549,9
2020-04-01,Kansas,20,489,11
2020-04-01,Kentucky,21,674,20
2020-04-01,Louisiana,22,6424,275
2020-04-01,Maine,23,344,7
2020-04-01,Maryland,24,1985,33
2020-04-01,Massachusetts,25,7738,122
2020-04-01,Michigan,26,9292,336
2020-04-01,Minnesota,27,689,17
2020-04-01,Mississippi,28,1073,22
2020-04-01,Missouri,29,1580,21
2020-04-01,Montana,30,219,5
2020-04-01,Nebraska,31,249,5
2020-04-01,Nevada,32,1279,32
2020-04-01,New Hampshire,33,415,4
2020-04-01,New Jersey,34,22255,355
2020-04-01,New Mexico,35,363,6
2020-04-01,New York,36,84364,2415
2020-04-01,North Carolina,37,1591,11
2020-04-01,North Dakota,38,147,3
2020-04-01,Northern Mariana Islands,69,6,1
2020-04-01,Ohio,39,2548,65
2020-04-01,Oklahoma,40,719,30
2020-04-01,Oregon,41,737,19
2020-04-01,Pennsylvania,42,5805,78
2020-04-01,Puerto Rico,72,286,11
2020-04-01,Rhode Island,44,566,10
2020-04-01,South Carolina,45,1293,26
2020-04-01,South Dakota,46,129,1
2020-04-01,Tennessee,47,2689,23
2020-04-01,Texas,48,4402,65
2020-04-01,Utah,49,1012,7
2020-04-01,Vermont,50,321,16
2020-04-01,Virgin Islands,78,30,0
2020-04-01,Virginia,51,1511,18
2020-04-01,Washington,53,5589,250
2020-04-01,West Virginia,54,191,2
2020-04-01,Wisconsin,55,1552,33
2020-04-01,Wyoming,56,138,0
2020-04-02,Alabama,01,1270,32
2020-04-02,Alaska,02,146,2
2020-04-02,Arizona,04,1600,35
2020-04-02,Arkansas,05,683,12
2020-04-02,California,06,11190,247
2020-04-02,Colorado,08,3728,96
2020-04-02,Connecticut,09,3824,112
2020-04-02,Delaware,10,393,12
2020-04-02,District of Columbia,11,653,12
2020-04-02,Florida,12,9000,144
2020-04-02,Georgia,13,5444,176
2020-04-02,Guam,66,152,3
2020-04-02,Hawaii,15,283,2
2020-04-02,Idaho,16,891,9
2020-04-02,Illinois,17,7695,165
2020-04-02,Indiana,18,3056,94
2020-04-02,Iowa,19,614,11
2020-04-02,Kansas,20,554,14
2020-04-02,Kentucky,21,747,34
2020-04-02,Louisiana,22,9152,310
2020-04-02,Maine,23,376,7
2020-04-02,Maryland,24,2331,36
2020-04-02,Massachusetts,25,8966,154
2020-04-02,Michigan,26,10791,417
2020-04-02,Minnesota,27,742,18
2020-04-02,Mississippi,28,1177,26
2020-04-02,Missouri,29,1834,28
2020-04-02,Montana,30,241,5
2020-04-02,Nebraska,31,273,6
2020-04-02,Nevada,32,1458,38
2020-04-02,New Hampshire,33,479,5
2020-04-02,New Jersey,34,25590,539
2020-04-02,New Mexico,35,403,7
2020-04-02,New York,36,93360,2963
2020-04-02,North Carolina,37,1858,17
2020-04-02,North Dakota,38,159,3
2020-04-02,Northern Mariana Islands,69,8,1
2020-04-02,Ohio,39,2903,81
2020-04-02,Oklahoma,40,879,34
2020-04-02,Oregon,41,827,21
2020-04-02,Pennsylvania,42,7021,91
2020-04-02,Puerto Rico,72,316,12
2020-04-02,Rhode Island,44,657,12
2020-04-02,South Carolina,45,1554,31
2020-04-02,South Dakota,46,165,2
2020-04-02,Tennessee,47,2868,32
2020-04-02,Texas,48,4952,80
2020-04-02,Utah,49,1077,7
2020-04-02,Vermont,50,338,17
2020-04-02,Virgin Islands,78,37,0
2020-04-02,Virginia,51,1706,18
2020-04-02,Washington,53,6586,272
2020-04-02,West Virginia,54,217,2
2020-04-02,Wisconsin,55,1730,37
2020-04-02,Wyoming,56,154,0
2020-04-03,Alabama,01,1535,38
2020-04-03,Alaska,02,156,2
2020-04-03,Arizona,04,1769,41
2020-04-03,Arkansas,05,738,12
2020-04-03,California,06,12569,282
2020-04-03,Colorado,08,4182,110
2020-04-03,Connecticut,09,4915,132
2020-04-03,Delaware,10,450,14
2020-04-03,District of Columbia,11,757,15
2020-04-03,Florida,12,10260,169
2020-04-03,Georgia,13,5967,198
2020-04-03,Guam,66,154,4
2020-04-03,Hawaii,15,317,3
2020-04-03,Idaho,16,1012,10
2020-04-03,Illinois,17,8904,212
2020-04-03,Indiana,18,3455,118
2020-04-03,Iowa,19,699,11
2020-04-03,Kansas,20,625,19
2020-04-03,Kentucky,21,762,34
2020-04-03,Louisiana,22,10299,370
2020-04-03,Maine,23,432,9
2020-04-03,Maryland,24,2758,42
2020-04-03,Massachusetts,25,10402,192
2020-04-03,Michigan,26,12669,478
2020-04-03,Minnesota,27,789,22
2020-04-03,Mississippi,28,1358,29
2020-04-03,Missouri,29,2113,36
2020-04-03,Montana,30,262,5
2020-04-03,Nebraska,31,297,6
2020-04-03,Nevada,32,1549,43
2020-04-03,New Hampshire,33,540,7
2020-04-03,New Jersey,34,29895,647
2020-04-03,New Mexico,35,495,10
2020-04-03,New York,36,103689,3716
2020-04-03,North Carolina,37,2093,23
2020-04-03,North Dakota,38,173,3
2020-04-03,Northern Mariana Islands,69,8,1
2020-04-03,Ohio,39,3312,91
2020-04-03,Oklahoma,40,989,38
2020-04-03,Oregon,41,899,22
2020-04-03,Pennsylvania,42,8420,102
2020-04-03,Puerto Rico,72,378,15
2020-04-03,Rhode Island,44,711,14
2020-04-03,South Carolina,45,1700,34
2020-04-03,South Dakota,46,187,2
2020-04-03,Tennessee,47,3032,38
2020-04-03,Texas,48,5773,98
2020-04-03,Utah,49,1248,7
2020-04-03,Vermont,50,389,17
2020-04-03,Virgin Islands,78,38,0
2020-04-03,Virginia,51,2011,46
2020-04-03,Washington,53,6967,293
2020-04-03,West Virginia,54,242,2
2020-04-03,Wisconsin,55,1916,50
2020-04-03,Wyoming,56,167,0
2020-04-04,Alabama,01,1632,44
2020-04-04,Alaska,02,169,3
2020-04-04,Arizona,04,2019,53
2020-04-04,Arkansas,05,743,14
2020-04-04,California,06,13796,323
2020-04-04,Colorado,08,4574,126
2020-04-04,Connecticut,09,5276,165
2020-04-04,Delaware,10,593,14
2020-04-04,District of Columbia,11,902,21
2020-04-04,Florida,12,11537,194
2020-04-04,Georgia,13,6383,208
2020-04-04,Guam,66,223,4
2020-04-04,Hawaii,15,349,3
2020-04-04,Idaho,16,1076,10
2020-04-04,Illinois,17,10357,248
2020-04-04,Indiana,18,3975,136
2020-04-04,Iowa,19,786,11
2020-04-04,Kansas,20,702,21
2020-04-04,Kentucky,21,909,40
2020-04-04,Louisiana,22,12500,412
2020-04-04,Maine,23,456,10
2020-04-04,Maryland,24,3125,54
2020-04-04,Massachusetts,25,11736,216
2020-04-04,Michigan,26,14225,541
2020-04-04,Minnesota,27,865,24
2020-04-04,Mississippi,28,1455,35
2020-04-04,Missouri,29,2291,44
2020-04-04,Montana,30,281,6
2020-04-04,Nebraska,31,339,8
2020-04-04,Nevada,32,1758,46
2020-04-04,New Hampshire,33,621,9
2020-04-04,New Jersey,34,34124,847
2020-04-04,New Mexico,35,544,11
2020-04-04,New York,36,115963,4535
2020-04-04,North Carolina,37,2402,30
2020-04-04,North Dakota,38,186,3
2020-04-04,Northern Mariana Islands,69,8,1
2020-04-04,Ohio,39,3739,102
2020-04-04,Oklahoma,40,1159,42
2020-04-04,Oregon,41,1000,26
2020-04-04,Pennsylvania,42,10110,140
2020-04-04,Puerto Rico,72,452,18
2020-04-04,Rhode Island,44,806,17
2020-04-04,South Carolina,45,1917,40
2020-04-04,South Dakota,46,212,2
2020-04-04,Tennessee,47,3265,47
2020-04-04,Texas,48,6566,124
2020-04-04,Utah,49,1426,8
2020-04-04,Vermont,50,461,20
2020-04-04,Virgin Islands,78,42,0
2020-04-04,Virginia,51,2408,52
2020-04-04,Washington,53,7499,318
2020-04-04,West Virginia,54,282,2
2020-04-04,Wisconsin,55,2112,60
2020-04-04,Wyoming,56,189,0
2020-04-05,Alabama,01,1840,45
2020-04-05,Alaska,02,183,4
2020-04-05,Arizona,04,2269,64
2020-04-05,Arkansas,05,853,16
2020-04-05,California,06,15202,351
2020-04-05,Colorado,08,4950,140
2020-04-05,Connecticut,09,5675,189
2020-04-05,Delaware,10,673,14
2020-04-05,District of Columbia,11,998,22
2020-04-05,Florida,12,12342,220
2020-04-05,Georgia,13,6742,219
2020-04-05,Guam,66,265,4
2020-04-05,Hawaii,15,369,4
2020-04-05,Idaho,16,1100,10
2020-04-05,Illinois,17,11276,283
2020-04-05,Indiana,18,4437,151
2020-04-05,Iowa,19,868,22
2020-04-05,Kansas,20,769,23
2020-04-05,Kentucky,21,1048,44
2020-04-05,Louisiana,22,13014,477
2020-04-05,Maine,23,470,10
2020-04-05,Maryland,24,3609,68
2020-04-05,Massachusetts,25,12500,231
2020-04-05,Michigan,26,15633,617
2020-04-05,Minnesota,27,935,29
2020-04-05,Mississippi,28,1638,43
2020-04-05,Missouri,29,2367,52
2020-04-05,Montana,30,298,6
2020-04-05,Nebraska,31,377,8
2020-04-05,Nevada,32,1880,46
2020-04-05,New Hampshire,33,669,9
2020-04-05,New Jersey,34,37505,917
2020-04-05,New Mexico,35,624,12
2020-04-05,New York,36,124085,5335
2020-04-05,North Carolina,37,2585,37
2020-04-05,North Dakota,38,207,3
2020-04-05,Northern Mariana Islands,69,8,1
2020-04-05,Ohio,39,4043,119
2020-04-05,Oklahoma,40,1251,46
2020-04-05,Oregon,41,1068,27
2020-04-05,Pennsylvania,42,11590,159
2020-04-05,Puerto Rico,72,475,20
2020-04-05,Rhode Island,44,922,25
2020-04-05,South Carolina,45,2049,44
2020-04-05,South Dakota,46,240,2
2020-04-05,Tennessee,47,3538,50
2020-04-05,Texas,48,7117,136
2020-04-05,Utah,49,1618,8
2020-04-05,Vermont,50,512,22
2020-04-05,Virgin Islands,78,42,0
2020-04-05,Virginia,51,2636,52
2020-04-05,Washington,53,7985,344
2020-04-05,West Virginia,54,325,3
2020-04-05,Wisconsin,55,2267,73
2020-04-05,Wyoming,56,200,0
2020-04-06,Alabama,01,2005,53
2020-04-06,Alaska,02,189,4
2020-04-06,Arizona,04,2466,67
2020-04-06,Arkansas,05,927,16
2020-04-06,California,06,16361,386
2020-04-06,Colorado,08,5172,150
2020-04-06,Connecticut,09,6906,206
2020-04-06,Delaware,10,783,15
2020-04-06,District of Columbia,11,1097,24
2020-04-06,Florida,12,13621,253
2020-04-06,Georgia,13,7558,294
2020-04-06,Guam,66,266,4
2020-04-06,Hawaii,15,385,5
2020-04-06,Idaho,16,1170,13
2020-04-06,Illinois,17,12262,309
2020-04-06,Indiana,18,4986,171
2020-04-06,Iowa,19,946,25
2020-04-06,Kansas,20,854,25
2020-04-06,Kentucky,21,1057,52
2020-04-06,Louisiana,22,14867,512
2020-04-06,Maine,23,499,10
2020-04-06,Maryland,24,4045,92
2020-04-06,Massachusetts,25,13837,260
2020-04-06,Michigan,26,17129,727
2020-04-06,Minnesota,27,986,30
2020-04-06,Mississippi,28,1738,51
2020-04-06,Missouri,29,2722,56
2020-04-06,Montana,30,319,6
2020-04-06,Nebraska,31,438,10
2020-04-06,Nevada,32,1971,58
2020-04-06,New Hampshire,33,715,9
2020-04-06,New Jersey,34,41090,1005
2020-04-06,New Mexico,35,686,12
2020-04-06,New York,36,133389,6149
2020-04-06,North Carolina,37,2870,42
2020-04-06,North Dakota,38,225,3
2020-04-06,Northern Mariana Islands,69,8,1
2020-04-06,Ohio,39,4450,142
2020-04-06,Oklahoma,40,1326,51
2020-04-06,Oregon,41,1132,29
2020-04-06,Pennsylvania,42,13075,170
2020-04-06,Puerto Rico,72,513,21
2020-04-06,Rhode Island,44,1082,27
2020-04-06,South Carolina,45,2232,48
2020-04-06,South Dakota,46,288,4
2020-04-06,Tennessee,47,3753,65
2020-04-06,Texas,48,8150,159
2020-04-06,Utah,49,1662,13
2020-04-06,Vermont,50,543,23
2020-04-06,Virgin Islands,78,44,1
2020-04-06,Virginia,51,2877,54
2020-04-06,Washington,53,8385,383
2020-04-06,West Virginia,54,347,4
2020-04-06,Wisconsin,55,2440,83
2020-04-06,Wyoming,56,213,0
2020-04-07,Alabama,01,2197,64
2020-04-07,Alaska,02,211,4
2020-04-07,Arizona,04,2577,77
2020-04-07,Arkansas,05,997,18
2020-04-07,California,06,17540,447
2020-04-07,Colorado,08,5429,179
2020-04-07,Connecticut,09,7781,277
2020-04-07,Delaware,10,928,16
2020-04-07,District of Columbia,11,1211,24
2020-04-07,Florida,12,14739,295
2020-04-07,Georgia,13,9156,348
2020-04-07,Guam,66,274,4
2020-04-07,Hawaii,15,408,5
2020-04-07,Idaho,16,1210,15
2020-04-07,Illinois,17,13549,384
2020-04-07,Indiana,18,5544,208
2020-04-07,Iowa,19,1048,26
2020-04-07,Kansas,20,905,30
2020-04-07,Kentucky,21,1289,66
2020-04-07,Louisiana,22,16284,582
2020-04-07,Maine,23,519,12
2020-04-07,Maryland,24,4371,104
2020-04-07,Massachusetts,25,15202,356
2020-04-07,Michigan,26,18851,845
2020-04-07,Minnesota,27,1069,34
2020-04-07,Mississippi,28,1915,59
2020-04-07,Missouri,29,3037,80
2020-04-07,Montana,30,319,6
2020-04-07,Nebraska,31,491,12
2020-04-07,Nevada,32,2101,60
2020-04-07,New Hampshire,33,747,13
2020-04-07,New Jersey,34,44416,1232
2020-04-07,New Mexico,35,794,13
2020-04-07,New York,36,141703,7185
2020-04-07,North Carolina,37,3220,50
2020-04-07,North Dakota,38,237,4
2020-04-07,Northern Mariana Islands,69,8,2
2020-04-07,Ohio,39,4783,167
2020-04-07,Oklahoma,40,1470,67
2020-04-07,Oregon,41,1181,33
2020-04-07,Pennsylvania,42,14582,241
2020-04-07,Puerto Rico,72,573,23
2020-04-07,Rhode Island,44,1229,30
2020-04-07,South Carolina,45,2417,51
2020-04-07,South Dakota,46,320,6
2020-04-07,Tennessee,47,4010,72
2020-04-07,Texas,48,8968,177
2020-04-07,Utah,49,1737,13
2020-04-07,Vermont,50,575,23
2020-04-07,Virgin Islands,78,45,1
2020-04-07,Virginia,51,3332,69
2020-04-07,Washington,53,8683,409
2020-04-07,West Virginia,54,413,4
2020-04-07,Wisconsin,55,2578,94
2020-04-07,Wyoming,56,221,0
2020-04-08,Alabama,01,2498,67
2020-04-08,Alaska,02,224,5
2020-04-08,Arizona,04,2726,80
2020-04-08,Arkansas,05,1077,18
2020-04-08,California,06,19043,506
2020-04-08,Colorado,08,5655,192
2020-04-08,Connecticut,09,8781,335
2020-04-08,Delaware,10,1116,19
2020-04-08,District of Columbia,11,1440,27
2020-04-08,Florida,12,15690,322
2020-04-08,Georgia,13,10204,370
2020-04-08,Guam,66,409,4
2020-04-08,Hawaii,15,433,5
2020-04-08,Idaho,16,1232,19
2020-04-08,Illinois,17,15078,464
2020-04-08,Indiana,18,5986,246
2020-04-08,Iowa,19,1145,27
2020-04-08,Kansas,20,1055,38
2020-04-08,Kentucky,21,1393,73
2020-04-08,Louisiana,22,17030,652
2020-04-08,Maine,23,537,14
2020-04-08,Maryland,24,5529,124
2020-04-08,Massachusetts,25,16790,433
2020-04-08,Michigan,26,20220,959
2020-04-08,Minnesota,27,1154,39
2020-04-08,Mississippi,28,2003,67
2020-04-08,Missouri,29,3327,86
2020-04-08,Montana,30,332,6
2020-04-08,Nebraska,31,538,14
2020-04-08,Nevada,32,2318,80
2020-04-08,New Hampshire,33,788,18
2020-04-08,New Jersey,34,47437,1504
2020-04-08,New Mexico,35,865,16
2020-04-08,New York,36,151271,8138
2020-04-08,North Carolina,37,3423,61
2020-04-08,North Dakota,38,251,4
2020-04-08,Northern Mariana Islands,69,11,2
2020-04-08,Ohio,39,5149,193
2020-04-08,Oklahoma,40,1523,79
2020-04-08,Oregon,41,1239,38
2020-04-08,Pennsylvania,42,16414,313
2020-04-08,Puerto Rico,72,620,24
2020-04-08,Rhode Island,44,1450,35
2020-04-08,South Carolina,45,2552,63
2020-04-08,South Dakota,46,393,6
2020-04-08,Tennessee,47,4246,83
2020-04-08,Texas,48,9897,195
2020-04-08,Utah,49,1860,13
2020-04-08,Vermont,50,605,23
2020-04-08,Virgin Islands,78,46,1
2020-04-08,Virginia,51,3644,60
2020-04-08,Washington,53,9098,430
2020-04-08,West Virginia,54,483,4
2020-04-08,Wisconsin,55,2756,107
2020-04-08,Wyoming,56,230,0
2020-04-09,Alabama,01,2838,78
2020-04-09,Alaska,02,233,5
2020-04-09,Arizona,04,3018,89
2020-04-09,Arkansas,05,1146,21
2020-04-09,California,06,20191,548
2020-04-09,Colorado,08,6202,227
2020-04-09,Connecticut,09,9784,380
2020-04-09,Delaware,10,1209,23
2020-04-09,District of Columbia,11,1523,32
2020-04-09,Florida,12,16819,370
2020-04-09,Georgia,13,10885,412
2020-04-09,Guam,66,542,4
2020-04-09,Hawaii,15,440,6
2020-04-09,Idaho,16,1366,24
2020-04-09,Illinois,17,16422,534
2020-04-09,Indiana,18,6400,295
2020-04-09,Iowa,19,1270,27
2020-04-09,Kansas,20,1116,42
2020-04-09,Kentucky,21,1525,84
2020-04-09,Louisiana,22,18283,702
2020-04-09,Maine,23,560,16
2020-04-09,Maryland,24,6185,139
2020-04-09,Massachusetts,25,18941,503
2020-04-09,Michigan,26,21375,1076
2020-04-09,Minnesota,27,1242,50
2020-04-09,Mississippi,28,2260,76
2020-04-09,Missouri,29,3539,94
2020-04-09,Montana,30,354,6
2020-04-09,Nebraska,31,594,15
2020-04-09,Nevada,32,2456,82
2020-04-09,New Hampshire,33,819,21
2020-04-09,New Jersey,34,51027,1700
2020-04-09,New Mexico,35,989,17
2020-04-09,New York,36,162036,9166
2020-04-09,North Carolina,37,3651,74
2020-04-09,North Dakota,38,269,5
2020-04-09,Northern Mariana Islands,69,11,2
2020-04-09,Ohio,39,5513,213
2020-04-09,Oklahoma,40,1683,80
2020-04-09,Oregon,41,1321,44
2020-04-09,Pennsylvania,42,18379,344
2020-04-09,Puerto Rico,72,683,33
2020-04-09,Rhode Island,44,1727,43
2020-04-09,South Carolina,45,2792,67
2020-04-09,South Dakota,46,447,6
2020-04-09,Tennessee,47,4456,95
2020-04-09,Texas,48,11372,228
2020-04-09,Utah,49,1980,13
2020-04-09,Vermont,50,628,23
2020-04-09,Virgin Islands,78,50,1
2020-04-09,Virginia,51,4041,109
2020-04-09,Washington,53,9609,456
2020-04-09,West Virginia,54,524,5
2020-04-09,Wisconsin,55,2885,116
2020-04-09,Wyoming,56,303,0
2020-04-10,Alabama,01,3008,80
2020-04-10,Alaska,02,244,5
2020-04-10,Arizona,04,3112,97
2020-04-10,Arkansas,05,1202,24
2020-04-10,California,06,21366,594
2020-04-10,Colorado,08,6510,253
2020-04-10,Connecticut,09,10538,448
2020-04-10,Delaware,10,1326,32
2020-04-10,District of Columbia,11,1660,38
2020-04-10,Florida,12,17960,418
2020-04-10,Georgia,13,11859,425
2020-04-10,Guam,66,577,4
2020-04-10,Hawaii,15,463,8
2020-04-10,Idaho,16,1425,25
2020-04-10,Illinois,17,17887,607
2020-04-10,Indiana,18,6960,353
2020-04-10,Iowa,19,1388,31
2020-04-10,Kansas,20,1180,50
2020-04-10,Kentucky,21,1702,90
2020-04-10,Louisiana,22,19253,755
2020-04-10,Maine,23,586,17
2020-04-10,Maryland,24,6968,172
2020-04-10,Massachusetts,25,20974,599
2020-04-10,Michigan,26,22646,1280
2020-04-10,Minnesota,27,1335,57
2020-04-10,Mississippi,28,2469,82
2020-04-10,Missouri,29,3799,105
2020-04-10,Montana,30,365,6
2020-04-10,Nebraska,31,678,18
2020-04-10,Nevada,32,2606,86
2020-04-10,New Hampshire,33,885,22
2020-04-10,New Jersey,34,54588,1932
2020-04-10,New Mexico,35,1090,19
2020-04-10,New York,36,172830,10162
2020-04-10,North Carolina,37,3906,78
2020-04-10,North Dakota,38,278,7
2020-04-10,Northern Mariana Islands,69,11,2
2020-04-10,Ohio,39,5879,231
2020-04-10,Oklahoma,40,1794,88
2020-04-10,Oregon,41,1371,48
2020-04-10,Pennsylvania,42,20128,435
2020-04-10,Puerto Rico,72,725,39
2020-04-10,Rhode Island,44,2015,49
2020-04-10,South Carolina,45,3065,72
2020-04-10,South Dakota,46,536,6
2020-04-10,Tennessee,47,4793,104
2020-04-10,Texas,48,12291,249
2020-04-10,Utah,49,2103,17
2020-04-10,Vermont,50,679,24
2020-04-10,Virgin Islands,78,51,1
2020-04-10,Virginia,51,4509,121
2020-04-10,Washington,53,9888,483
2020-04-10,West Virginia,54,537,5
2020-04-10,Wisconsin,55,3068,131
2020-04-10,Wyoming,56,320,0
2020-04-11,Alabama,01,3262,93
2020-04-11,Alaska,02,255,6
2020-04-11,Arizona,04,3393,112
2020-04-11,Arkansas,05,1228,25
2020-04-11,California,06,22421,632
2020-04-11,Colorado,08,6893,274
2020-04-11,Connecticut,09,11510,494
2020-04-11,Delaware,10,1479,33
2020-04-11,District of Columbia,11,1778,47
2020-04-11,Florida,12,18978,445
2020-04-11,Georgia,13,12261,432
2020-04-11,Guam,66,681,5
2020-04-11,Hawaii,15,484,8
2020-04-11,Idaho,16,1438,27
2020-04-11,Illinois,17,19180,682
2020-04-11,Indiana,18,7494,389
2020-04-11,Iowa,19,1510,34
2020-04-11,Kansas,20,1282,55
2020-04-11,Kentucky,21,1851,94
2020-04-11,Louisiana,22,20014,806
2020-04-11,Maine,23,616,19
2020-04-11,Maryland,24,7694,207
2020-04-11,Massachusetts,25,22860,686
2020-04-11,Michigan,26,23855,1395
2020-04-11,Minnesota,27,1427,64
2020-04-11,Mississippi,28,2642,93
2020-04-11,Missouri,29,4024,116
2020-04-11,Montana,30,377,6
2020-04-11,Nebraska,31,718,18
2020-04-11,Nevada,32,2720,111
2020-04-11,New Hampshire,33,929,23
2020-04-11,New Jersey,34,58151,2183
2020-04-11,New Mexico,35,1174,20
2020-04-11,New York,36,182990,11159
2020-04-11,North Carolina,37,4310,86
2020-04-11,North Dakota,38,293,7
2020-04-11,Northern Mariana Islands,69,11,2
2020-04-11,Ohio,39,6251,247
2020-04-11,Oklahoma,40,1868,93
2020-04-11,Oregon,41,1447,51
2020-04-11,Pennsylvania,42,21774,515
2020-04-11,Puerto Rico,72,788,42
2020-04-11,Rhode Island,44,2349,56
2020-04-11,South Carolina,45,3207,80
2020-04-11,South Dakota,46,626,6
2020-04-11,Tennessee,47,4983,107
2020-04-11,Texas,48,13208,265
2020-04-11,Utah,49,2208,18
2020-04-11,Vermont,50,711,24
2020-04-11,Virgin Islands,78,51,1
2020-04-11,Virginia,51,5076,130
2020-04-11,Washington,53,10227,498
2020-04-11,West Virginia,54,593,6
2020-04-11,Wisconsin,55,3213,141
2020-04-11,Wyoming,56,343,0
2020-04-12,Alabama,01,3583,93
2020-04-12,Alaska,02,270,6
2020-04-12,Arizona,04,3539,117
2020-04-12,Arkansas,05,1280,27
2020-04-12,California,06,23323,676
2020-04-12,Colorado,08,7303,290
2020-04-12,Connecticut,09,12035,554
2020-04-12,Delaware,10,1625,35
2020-04-12,District of Columbia,11,1875,50
2020-04-12,Florida,12,19855,460
2020-04-12,Georgia,13,12103,438
2020-04-12,Guam,66,716,5
2020-04-12,Hawaii,15,497,9
2020-04-12,Idaho,16,1457,27
2020-04-12,Illinois,17,20852,727
2020-04-12,Indiana,18,7990,405
2020-04-12,Iowa,19,1587,41
2020-04-12,Kansas,20,1337,56
2020-04-12,Kentucky,21,1963,98
2020-04-12,Louisiana,22,20595,840
2020-04-12,Maine,23,633,19
2020-04-12,Maryland,24,8225,236
2020-04-12,Massachusetts,25,25475,756
2020-04-12,Michigan,26,24496,1488
2020-04-12,Minnesota,27,1621,70
2020-04-12,Mississippi,28,2781,96
2020-04-12,Missouri,29,4160,116
2020-04-12,Montana,30,387,6
2020-04-12,Nebraska,31,805,18
2020-04-12,Nevada,32,2860,113
2020-04-12,New Hampshire,33,985,23
2020-04-12,New Jersey,34,61850,2350
2020-04-12,New Mexico,35,1245,26
2020-04-12,New York,36,191425,12116
2020-04-12,North Carolina,37,4520,86
2020-04-12,North Dakota,38,308,8
2020-04-12,Northern Mariana Islands,69,11,2
2020-04-12,Ohio,39,6605,253
2020-04-12,Oklahoma,40,1970,96
2020-04-12,Oregon,41,1527,52
2020-04-12,Pennsylvania,42,22955,525
2020-04-12,Puerto Rico,72,897,44
2020-04-12,Rhode Island,44,2665,63
2020-04-12,South Carolina,45,3319,82
2020-04-12,South Dakota,46,729,6
2020-04-12,Tennessee,47,5144,107
2020-04-12,Texas,48,13776,288
2020-04-12,Utah,49,2305,18
2020-04-12,Vermont,50,727,26
2020-04-12,Virgin Islands,78,51,1
2020-04-12,Virginia,51,5273,141
2020-04-12,Washington,53,10414,511
2020-04-12,West Virginia,54,615,8
2020-04-12,Wisconsin,55,3341,145
2020-04-12,Wyoming,56,364,0
2020-04-13,Alabama,01,3805,104
2020-04-13,Alaska,02,275,6
2020-04-13,Arizona,04,3702,122
2020-04-13,Arkansas,05,1475,30
2020-04-13,California,06,24334,725
2020-04-13,Colorado,08,7691,308
2020-04-13,Connecticut,09,13381,602
2020-04-13,Delaware,10,1761,41
2020-04-13,District of Columbia,11,1955,52
2020-04-13,Florida,12,21011,498
2020-04-13,Georgia,13,13125,479
2020-04-13,Guam,66,719,6
2020-04-13,Hawaii,15,502,9
2020-04-13,Idaho,16,1499,33
2020-04-13,Illinois,17,22025,800
2020-04-13,Indiana,18,8300,414
2020-04-13,Iowa,19,1710,44
2020-04-13,Kansas,20,1384,63
2020-04-13,Kentucky,21,2048,106
2020-04-13,Louisiana,22,21016,884
2020-04-13,Maine,23,698,19
2020-04-13,Maryland,24,8936,262
2020-04-13,Massachusetts,25,26867,844
2020-04-13,Michigan,26,25490,1603
2020-04-13,Minnesota,27,1650,70
2020-04-13,Mississippi,28,2942,98
2020-04-13,Missouri,29,4388,136
2020-04-13,Montana,30,394,7
2020-04-13,Nebraska,31,870,19
2020-04-13,Nevada,32,3036,114
2020-04-13,New Hampshire,33,1020,23
2020-04-13,New Jersey,34,64584,2443
2020-04-13,New Mexico,35,1345,31
2020-04-13,New York,36,197973,12998
2020-04-13,North Carolina,37,4788,91
2020-04-13,North Dakota,38,331,9
2020-04-13,Northern Mariana Islands,69,11,2
2020-04-13,Ohio,39,6975,274
2020-04-13,Oklahoma,40,2069,98
2020-04-13,Oregon,41,1584,53
2020-04-13,Pennsylvania,42,24295,563
2020-04-13,Puerto Rico,72,903,45
2020-04-13,Rhode Island,44,2976,73
2020-04-13,South Carolina,45,3439,87
2020-04-13,South Dakota,46,867,6
2020-04-13,Tennessee,47,5483,114
2020-04-13,Texas,48,14487,320
2020-04-13,Utah,49,2368,18
2020-04-13,Vermont,50,748,27
2020-04-13,Virgin Islands,78,51,1
2020-04-13,Virginia,51,5746,149
2020-04-13,Washington,53,10547,525
2020-04-13,West Virginia,54,638,9
2020-04-13,Wisconsin,55,3428,155
2020-04-13,Wyoming,56,373,1
2020-04-14,Alabama,01,3953,114
2020-04-14,Alaska,02,283,7
2020-04-14,Arizona,04,3806,131
2020-04-14,Arkansas,05,1498,32
2020-04-14,California,06,25758,778
2020-04-14,Colorado,08,7941,329
2020-04-14,Connecticut,09,13989,671
2020-04-14,Delaware,10,1926,43
2020-04-14,District of Columbia,11,2058,67
2020-04-14,Florida,12,21620,570
2020-04-14,Georgia,13,13913,517
2020-04-14,Guam,66,721,6
2020-04-14,Hawaii,15,511,9
2020-04-14,Idaho,16,1538,39
2020-04-14,Illinois,17,23247,878
2020-04-14,Indiana,18,8598,458
2020-04-14,Iowa,19,1899,44
2020-04-14,Kansas,20,1440,69
2020-04-14,Kentucky,21,2210,115
2020-04-14,Louisiana,22,21518,1013
2020-04-14,Maine,23,734,20
2020-04-14,Maryland,24,9472,302
2020-04-14,Massachusetts,25,28163,957
2020-04-14,Michigan,26,26845,1767
2020-04-14,Minnesota,27,1695,79
2020-04-14,Mississippi,28,3087,111
2020-04-14,Missouri,29,4686,151
2020-04-14,Montana,30,399,7
2020-04-14,Nebraska,31,930,21
2020-04-14,Nevada,32,3137,130
2020-04-14,New Hampshire,33,1091,27
2020-04-14,New Jersey,34,68824,2805
2020-04-14,New Mexico,35,1407,36
2020-04-14,New York,36,205375,14001
2020-04-14,North Carolina,37,4992,116
2020-04-14,North Dakota,38,341,9
2020-04-14,Northern Mariana Islands,69,13,2
2020-04-14,Ohio,39,7280,324
2020-04-14,Oklahoma,40,2184,109
2020-04-14,Oregon,41,1633,55
2020-04-14,Pennsylvania,42,25591,746
2020-04-14,Puerto Rico,72,923,45
2020-04-14,Rhode Island,44,3251,80
2020-04-14,South Carolina,45,3553,97
2020-04-14,South Dakota,46,987,6
2020-04-14,Tennessee,47,5654,123
2020-04-14,Texas,48,15303,365
2020-04-14,Utah,49,2420,19
2020-04-14,Vermont,50,752,28
2020-04-14,Virgin Islands,78,51,1
2020-04-14,Virginia,51,6173,154
2020-04-14,Washington,53,10711,552
2020-04-14,West Virginia,54,697,10
2020-04-14,Wisconsin,55,3555,172
2020-04-14,Wyoming,56,373,1
2020-04-15,Alabama,01,4241,123
2020-04-15,Alaska,02,291,7
2020-04-15,Arizona,04,3962,142
2020-04-15,Arkansas,05,1599,34
2020-04-15,California,06,27107,885
2020-04-15,Colorado,08,8280,355
2020-04-15,Connecticut,09,14755,868
2020-04-15,Delaware,10,2014,46
2020-04-15,District of Columbia,11,2197,72
2020-04-15,Florida,12,22526,613
2020-04-15,Georgia,13,14583,569
2020-04-15,Guam,66,750,6
2020-04-15,Hawaii,15,524,9
2020-04-15,Idaho,16,1587,41
2020-04-15,Illinois,17,24593,958
2020-04-15,Indiana,18,9030,511
2020-04-15,Iowa,19,1995,53
2020-04-15,Kansas,20,1503,76
2020-04-15,Kentucky,21,2295,124
2020-04-15,Louisiana,22,21951,1103
2020-04-15,Maine,23,770,24
2020-04-15,Maryland,24,10096,413
2020-04-15,Massachusetts,25,29918,1108
2020-04-15,Michigan,26,27894,1920
2020-04-15,Minnesota,27,1809,87
2020-04-15,Mississippi,28,3360,122
2020-04-15,Missouri,29,4895,164
2020-04-15,Montana,30,404,7
2020-04-15,Nebraska,31,994,22
2020-04-15,Nevada,32,3212,137
2020-04-15,New Hampshire,33,1139,32
2020-04-15,New Jersey,34,71030,3156
2020-04-15,New Mexico,35,1484,36
2020-04-15,New York,36,217130,14937
2020-04-15,North Carolina,37,5123,128
2020-04-15,North Dakota,38,365,9
2020-04-15,Northern Mariana Islands,69,13,2
2020-04-15,Ohio,39,7791,361
2020-04-15,Oklahoma,40,2263,123
2020-04-15,Oregon,41,1663,58
2020-04-15,Pennsylvania,42,26804,833
2020-04-15,Puerto Rico,72,974,51
2020-04-15,Rhode Island,44,3529,87
2020-04-15,South Carolina,45,3656,107
2020-04-15,South Dakota,46,1168,6
2020-04-15,Tennessee,47,5864,135
2020-04-15,Texas,48,16106,395
2020-04-15,Utah,49,2549,20
2020-04-15,Vermont,50,759,29
2020-04-15,Virgin Islands,78,51,1
2020-04-15,Virginia,51,6502,195
2020-04-15,Washington,53,10806,572
2020-04-15,West Virginia,54,725,12
2020-04-15,Wisconsin,55,3721,184
2020-04-15,Wyoming,56,392,2
2020-04-16,Alabama,01,4404,137
2020-04-16,Alaska,02,298,7
2020-04-16,Arizona,04,4234,152
2020-04-16,Arkansas,05,1620,37
2020-04-16,California,06,28142,971
2020-04-16,Colorado,08,8675,374
2020-04-16,Connecticut,09,15884,971
2020-04-16,Delaware,10,2075,52
2020-04-16,District of Columbia,11,2350,81
2020-04-16,Florida,12,23332,667
2020-04-16,Georgia,13,15644,611
2020-04-16,Guam,66,790,6
2020-04-16,Hawaii,15,535,9
2020-04-16,Idaho,16,1609,41
2020-04-16,Illinois,17,25734,1081
2020-04-16,Indiana,18,9619,554
2020-04-16,Iowa,19,2141,60
2020-04-16,Kansas,20,1595,80
2020-04-16,Kentucky,21,2429,131
2020-04-16,Louisiana,22,22532,1156
2020-04-16,Maine,23,796,27
2020-04-16,Maryland,24,10851,459
2020-04-16,Massachusetts,25,32181,1245
2020-04-16,Michigan,26,29120,2092
2020-04-16,Minnesota,27,1912,94
2020-04-16,Mississippi,28,3624,129
2020-04-16,Missouri,29,5111,170
2020-04-16,Montana,30,415,7
2020-04-16,Nebraska,31,1094,24
2020-04-16,Nevada,32,3321,142
2020-04-16,New Hampshire,33,1211,34
2020-04-16,New Jersey,34,75317,3518
2020-04-16,New Mexico,35,1597,44
2020-04-16,New York,36,225761,15669
2020-04-16,North Carolina,37,5463,140
2020-04-16,North Dakota,38,393,9
2020-04-16,Northern Mariana Islands,69,13,2
2020-04-16,Ohio,39,8414,389
2020-04-16,Oklahoma,40,2357,131
2020-04-16,Oregon,41,1736,64
2020-04-16,Pennsylvania,42,28314,940
2020-04-16,Puerto Rico,72,1043,56
2020-04-16,Rhode Island,44,3838,105
2020-04-16,South Carolina,45,3931,109
2020-04-16,South Dakota,46,1311,7
2020-04-16,Tennessee,47,6077,142
2020-04-16,Texas,48,16928,428
2020-04-16,Utah,49,2687,21
2020-04-16,Vermont,50,768,34
2020-04-16,Virgin Islands,78,51,2
2020-04-16,Virginia,51,6891,208
2020-04-16,Washington,53,11180,588
2020-04-16,West Virginia,54,739,13
2020-04-16,Wisconsin,55,3875,197
2020-04-16,Wyoming,56,393,2
2020-04-17,Alabama,01,4572,151
2020-04-17,Alaska,02,307,7
2020-04-17,Arizona,04,4507,174
2020-04-17,Arkansas,05,1695,37
2020-04-17,California,06,29398,1050
2020-04-17,Colorado,08,9047,389
2020-04-17,Connecticut,09,16809,1036
2020-04-17,Delaware,10,2323,61
2020-04-17,District of Columbia,11,2476,86
2020-04-17,Florida,12,24745,725
2020-04-17,Georgia,13,16658,661
2020-04-17,Guam,66,796,6
2020-04-17,Hawaii,15,547,9
2020-04-17,Idaho,16,1655,43
2020-04-17,Illinois,17,27575,1142
2020-04-17,Indiana,18,10235,599
2020-04-17,Iowa,19,2332,64
2020-04-17,Kansas,20,1732,84
2020-04-17,Kentucky,21,2522,140
2020-04-17,Louisiana,22,23118,1213
2020-04-17,Maine,23,827,29
2020-04-17,Maryland,24,11641,494
2020-04-17,Massachusetts,25,34402,1404
2020-04-17,Michigan,26,29954,2227
2020-04-17,Minnesota,27,2071,111
2020-04-17,Mississippi,28,3793,140
2020-04-17,Missouri,29,5283,184
2020-04-17,Montana,30,422,8
2020-04-17,Nebraska,31,1216,24
2020-04-17,Nevada,32,3524,151
2020-04-17,New Hampshire,33,1287,37
2020-04-17,New Jersey,34,78467,3840
2020-04-17,New Mexico,35,1711,51
2020-04-17,New York,36,233293,16473
2020-04-17,North Carolina,37,5859,159
2020-04-17,North Dakota,38,439,9
2020-04-17,Northern Mariana Islands,69,14,2
2020-04-17,Ohio,39,9107,418
2020-04-17,Oklahoma,40,2465,136
2020-04-17,Oregon,41,1785,70
2020-04-17,Pennsylvania,42,30121,1027
2020-04-17,Puerto Rico,72,1068,58
2020-04-17,Rhode Island,44,4177,118
2020-04-17,South Carolina,45,4086,116
2020-04-17,South Dakota,46,1411,7
2020-04-17,Tennessee,47,6423,146
2020-04-17,Texas,48,18131,461
2020-04-17,Utah,49,2813,23
2020-04-17,Vermont,50,779,34
2020-04-17,Virgin Islands,78,53,3
2020-04-17,Virginia,51,7492,238
2020-04-17,Washington,53,11479,610
2020-04-17,West Virginia,54,776,16
2020-04-17,Wisconsin,55,4045,205
2020-04-17,Wyoming,56,401,2
2020-04-18,Alabama,01,4723,147
2020-04-18,Alaska,02,312,7
2020-04-18,Arizona,04,4719,181
2020-04-18,Arkansas,05,1777,38
2020-04-18,California,06,30829,1146
2020-04-18,Colorado,08,9433,409
2020-04-18,Connecticut,09,17550,1086
2020-04-18,Delaware,10,2538,67
2020-04-18,District of Columbia,11,2666,91
2020-04-18,Florida,12,25484,747
2020-04-18,Georgia,13,17014,670
2020-04-18,Guam,66,805,6
2020-04-18,Hawaii,15,568,9
2020-04-18,Idaho,16,1668,44
2020-04-18,Illinois,17,29160,1272
2020-04-18,Indiana,18,10730,633
2020-04-18,Iowa,19,2513,74
2020-04-18,Kansas,20,1820,86
2020-04-18,Kentucky,21,2707,145
2020-04-18,Louisiana,22,23580,1267
2020-04-18,Maine,23,847,32
2020-04-18,Maryland,24,12379,534
2020-04-18,Massachusetts,25,36372,1560
2020-04-18,Michigan,26,30718,2307
2020-04-18,Minnesota,27,2213,121
2020-04-18,Mississippi,28,3974,152
2020-04-18,Missouri,29,5517,194
2020-04-18,Montana,30,426,10
2020-04-18,Nebraska,31,1348,28
2020-04-18,Nevada,32,3626,155
2020-04-18,New Hampshire,33,1342,38
2020-04-18,New Jersey,34,81420,4070
2020-04-18,New Mexico,35,1798,53
2020-04-18,New York,36,240542,17141
2020-04-18,North Carolina,37,6140,175
2020-04-18,North Dakota,38,528,9
2020-04-18,Northern Mariana Islands,69,14,2
2020-04-18,Ohio,39,10222,451
2020-04-18,Oklahoma,40,2570,139
2020-04-18,Oregon,41,1844,72
2020-04-18,Pennsylvania,42,31742,1150
2020-04-18,Puerto Rico,72,1118,60
2020-04-18,Rhode Island,44,4491,137
2020-04-18,South Carolina,45,4246,119
2020-04-18,South Dakota,46,1541,7
2020-04-18,Tennessee,47,6624,148
2020-04-18,Texas,48,18927,487
2020-04-18,Utah,49,2942,25
2020-04-18,Vermont,50,803,36
2020-04-18,Virgin Islands,78,53,3
2020-04-18,Virginia,51,8053,258
2020-04-18,Washington,53,11850,629
2020-04-18,West Virginia,54,825,18
2020-04-18,Wisconsin,55,4199,212
2020-04-18,Wyoming,56,412,2
2020-04-19,Alabama,01,4903,160
2020-04-19,Alaska,02,317,7
2020-04-19,Arizona,04,4929,188
2020-04-19,Arkansas,05,1781,39
2020-04-19,California,06,31544,1176
2020-04-19,Colorado,08,9730,421
2020-04-19,Connecticut,09,17962,1127
2020-04-19,Delaware,10,2538,67
2020-04-19,District of Columbia,11,2793,96
2020-04-19,Florida,12,26306,773
2020-04-19,Georgia,13,17619,682
2020-04-19,Guam,66,808,6
2020-04-19,Hawaii,15,574,10
2020-04-19,Idaho,16,1672,45
2020-04-19,Illinois,17,30357,1302
2020-04-19,Indiana,18,11301,652
2020-04-19,Iowa,19,2915,75
2020-04-19,Kansas,20,1897,94
2020-04-19,Kentucky,21,2960,149
2020-04-19,Louisiana,22,23928,1296
2020-04-19,Maine,23,867,34
2020-04-19,Maryland,24,12892,548
2020-04-19,Massachusetts,25,38077,1706
2020-04-19,Michigan,26,31349,2389
2020-04-19,Minnesota,27,2356,134
2020-04-19,Mississippi,28,4274,159
2020-04-19,Missouri,29,5667,196
2020-04-19,Montana,30,433,10
2020-04-19,Nebraska,31,1473,28
2020-04-19,Nevada,32,3710,158
2020-04-19,New Hampshire,33,1392,41
2020-04-19,New Jersey,34,85301,4202
2020-04-19,New Mexico,35,1845,55
2020-04-19,New York,36,246741,17793
2020-04-19,North Carolina,37,6493,183
2020-04-19,North Dakota,38,585,10
2020-04-19,Northern Mariana Islands,69,14,2
2020-04-19,Ohio,39,11602,471
2020-04-19,Oklahoma,40,2599,140
2020-04-19,Oregon,41,1910,74
2020-04-19,Pennsylvania,42,32992,1285
2020-04-19,Puerto Rico,72,1213,41
2020-04-19,Rhode Island,44,4706,150
2020-04-19,South Carolina,45,4377,120
2020-04-19,South Dakota,46,1635,7
2020-04-19,Tennessee,47,6824,151
2020-04-19,Texas,48,19441,503
2020-04-19,Utah,49,3071,27
2020-04-19,Vermont,50,812,36
2020-04-19,Virgin Islands,78,53,3
2020-04-19,Virginia,51,8536,277
2020-04-19,Washington,53,11864,637
2020-04-19,West Virginia,54,890,20
2020-04-19,Wisconsin,55,4346,222
2020-04-19,Wyoming,56,422,2
2020-04-20,Alabama,01,5078,164
2020-04-20,Alaska,02,319,7
2020-04-20,Arizona,04,5064,191
2020-04-20,Arkansas,05,1971,42
2020-04-20,California,06,33862,1223
2020-04-20,Colorado,08,10106,448
2020-04-20,Connecticut,09,19815,1331
2020-04-20,Delaware,10,2745,72
2020-04-20,District of Columbia,11,2927,105
2020-04-20,Florida,12,27050,822
2020-04-20,Georgia,13,18447,767
2020-04-20,Guam,66,811,6
2020-04-20,Hawaii,15,578,10
2020-04-20,Idaho,16,1736,48
2020-04-20,Illinois,17,31508,1359
2020-04-20,Indiana,18,11784,666
2020-04-20,Iowa,19,3175,79
2020-04-20,Kansas,20,2030,101
2020-04-20,Kentucky,21,3050,155
2020-04-20,Louisiana,22,24523,1328
2020-04-20,Maine,23,875,35
2020-04-20,Maryland,24,13750,582
2020-04-20,Massachusetts,25,39643,1809
2020-04-20,Michigan,26,31929,2466
2020-04-20,Minnesota,27,2470,143
2020-04-20,Mississippi,28,4512,169
2020-04-20,Missouri,29,5807,201
2020-04-20,Montana,30,433,12
2020-04-20,Nebraska,31,1646,33
2020-04-20,Nevada,32,3830,163
2020-04-20,New Hampshire,33,1447,42
2020-04-20,New Jersey,34,88806,4377
2020-04-20,New Mexico,35,1971,58
2020-04-20,New York,36,251608,18412
2020-04-20,North Carolina,37,6764,187
2020-04-20,North Dakota,38,627,13
2020-04-20,Northern Mariana Islands,69,14,2
2020-04-20,Ohio,39,12919,509
2020-04-20,Oklahoma,40,2680,143
2020-04-20,Oregon,41,1956,75
2020-04-20,Pennsylvania,42,34005,1366
2020-04-20,Puerto Rico,72,1252,42
2020-04-20,Rhode Island,44,5090,155
2020-04-20,South Carolina,45,4439,124
2020-04-20,South Dakota,46,1685,7
2020-04-20,Tennessee,47,6994,156
2020-04-20,Texas,48,20035,523
2020-04-20,Utah,49,3213,28
2020-04-20,Vermont,50,816,37
2020-04-20,Virgin Islands,78,54,3
2020-04-20,Virginia,51,8989,300
2020-04-20,Washington,53,12255,661
2020-04-20,West Virginia,54,908,26
2020-04-20,Wisconsin,55,4564,231
2020-04-20,Wyoming,56,426,2
2020-04-21,Alabama,01,5327,186
2020-04-21,Alaska,02,327,7
2020-04-21,Arizona,04,5251,213
2020-04-21,Arkansas,05,2262,43
2020-04-21,California,06,35844,1316
2020-04-21,Colorado,08,10447,484
2020-04-21,Connecticut,09,20360,1423
2020-04-21,Delaware,10,2931,82
2020-04-21,District of Columbia,11,3098,112
2020-04-21,Florida,12,27861,866
2020-04-21,Georgia,13,19189,810
2020-04-21,Guam,66,852,6
2020-04-21,Hawaii,15,580,12
2020-04-21,Idaho,16,1766,51
2020-04-21,Illinois,17,33059,1479
2020-04-21,Indiana,18,12214,731
2020-04-21,Iowa,19,3641,83
2020-04-21,Kansas,20,2114,107
2020-04-21,Kentucky,21,3193,172
2020-04-21,Louisiana,22,24854,1405
2020-04-21,Maine,23,888,36
2020-04-21,Maryland,24,14261,652
2020-04-21,Massachusetts,25,41199,1961
2020-04-21,Michigan,26,32936,2698
2020-04-21,Minnesota,27,2567,160
2020-04-21,Mississippi,28,4716,183
2020-04-21,Missouri,29,5941,221
2020-04-21,Montana,30,437,12
2020-04-21,Nebraska,31,1726,38
2020-04-21,Nevada,32,3937,163
2020-04-21,New Hampshire,33,1491,42
2020-04-21,New Jersey,34,92387,4753
2020-04-21,New Mexico,35,2072,65
2020-04-21,New York,36,255932,19040
2020-04-21,North Carolina,37,6951,217
2020-04-21,North Dakota,38,644,13
2020-04-21,Northern Mariana Islands,69,14,2
2020-04-21,Ohio,39,13725,557
2020-04-21,Oklahoma,40,2807,164
2020-04-21,Oregon,41,2002,78
2020-04-21,Pennsylvania,42,35384,1620
2020-04-21,Puerto Rico,72,915,43
2020-04-21,Rhode Island,44,5500,171
2020-04-21,South Carolina,45,4608,135
2020-04-21,South Dakota,46,1755,8
2020-04-21,Tennessee,47,7317,159
2020-04-21,Texas,48,20949,552
2020-04-21,Utah,49,3301,32
2020-04-21,Vermont,50,818,39
2020-04-21,Virgin Islands,78,54,3
2020-04-21,Virginia,51,9629,325
2020-04-21,Washington,53,12410,683
2020-04-21,West Virginia,54,929,26
2020-04-21,Wisconsin,55,4691,243
2020-04-21,Wyoming,56,442,6
2020-04-22,Alabama,01,5610,201
2020-04-22,Alaska,02,333,7
2020-04-22,Arizona,04,5459,236
2020-04-22,Arkansas,05,2392,44
2020-04-22,California,06,37573,1425
2020-04-22,Colorado,08,10878,526
2020-04-22,Connecticut,09,22469,1544
2020-04-22,Delaware,10,3200,89
2020-04-22,District of Columbia,11,3206,127
2020-04-22,Florida,12,28301,926
2020-04-22,Georgia,13,20099,837
2020-04-22,Guam,66,911,6
2020-04-22,Hawaii,15,586,12
2020-04-22,Idaho,16,1802,54
2020-04-22,Illinois,17,35108,1577
2020-04-22,Indiana,18,12575,764
2020-04-22,Iowa,19,3764,90
2020-04-22,Kansas,20,2291,111
2020-04-22,Kentucky,21,3373,185
2020-04-22,Louisiana,22,25317,1532
2020-04-22,Maine,23,907,39
2020-04-22,Maryland,24,14842,698
2020-04-22,Massachusetts,25,42944,2182
2020-04-22,Michigan,26,33973,2813
2020-04-22,Minnesota,27,2721,179
2020-04-22,Mississippi,28,4894,193
2020-04-22,Missouri,29,6137,236
2020-04-22,Montana,30,439,14
2020-04-22,Nebraska,31,1826,42
2020-04-22,Nevada,32,4081,187
2020-04-22,New Hampshire,33,1588,48
2020-04-22,New Jersey,34,95865,5063
2020-04-22,New Mexico,35,2210,71
2020-04-22,New York,36,261591,19647
2020-04-22,North Carolina,37,7220,242
2020-04-22,North Dakota,38,679,14
2020-04-22,Northern Mariana Islands,69,14,2
2020-04-22,Ohio,39,14117,610
2020-04-22,Oklahoma,40,2894,169
2020-04-22,Oregon,41,2059,78
2020-04-22,Pennsylvania,42,36763,1720
2020-04-22,Puerto Rico,72,915,46
2020-04-22,Rhode Island,44,5841,181
2020-04-22,South Carolina,45,4761,140
2020-04-22,South Dakota,46,1858,9
2020-04-22,Tennessee,47,7681,169
2020-04-22,Texas,48,21769,571
2020-04-22,Utah,49,3451,34
2020-04-22,Vermont,50,823,39
2020-04-22,Virgin Islands,78,54,3
2020-04-22,Virginia,51,10265,349
2020-04-22,Washington,53,12606,696
2020-04-22,West Virginia,54,939,29
2020-04-22,Wisconsin,55,4915,247
2020-04-22,Wyoming,56,447,6
2020-04-23,Alabama,01,5832,197
2020-04-23,Alaska,02,335,7
2020-04-23,Arizona,04,5769,257
2020-04-23,Arkansas,05,2599,45
2020-04-23,California,06,39534,1548
2020-04-23,Colorado,08,11262,557
2020-04-23,Connecticut,09,23100,1639
2020-04-23,Delaware,10,3308,92
2020-04-23,District of Columbia,11,3361,139
2020-04-23,Florida,12,29640,986
2020-04-23,Georgia,13,20905,871
2020-04-23,Guam,66,979,6
2020-04-23,Hawaii,15,590,12
2020-04-23,Idaho,16,1836,54
2020-04-23,Illinois,17,36935,1696
2020-04-23,Indiana,18,13196,811
2020-04-23,Iowa,19,3939,96
2020-04-23,Kansas,20,2626,112
2020-04-23,Kentucky,21,3548,194
2020-04-23,Louisiana,22,25798,1599
2020-04-23,Maine,23,937,44
2020-04-23,Maryland,24,15805,748
2020-04-23,Massachusetts,25,46023,2360
2020-04-23,Michigan,26,35253,2977
2020-04-23,Minnesota,27,2942,200
2020-04-23,Mississippi,28,5153,201
2020-04-23,Missouri,29,6321,248
2020-04-23,Montana,30,442,14
2020-04-23,Nebraska,31,2190,46
2020-04-23,Nevada,32,4208,195
2020-04-23,New Hampshire,33,1670,51
2020-04-23,New Jersey,34,99989,5368
2020-04-23,New Mexico,35,2379,78
2020-04-23,New York,36,267932,20212
2020-04-23,North Carolina,37,7608,253
2020-04-23,North Dakota,38,709,15
2020-04-23,Northern Mariana Islands,69,14,2
2020-04-23,Ohio,39,14694,656
2020-04-23,Oklahoma,40,3017,179
2020-04-23,Oregon,41,2127,83
2020-04-23,Pennsylvania,42,38334,1723
2020-04-23,Puerto Rico,72,1230,69
2020-04-23,Rhode Island,44,6256,189
2020-04-23,South Carolina,45,4917,150
2020-04-23,South Dakota,46,1956,9
2020-04-23,Tennessee,47,8169,172
2020-04-23,Texas,48,22706,601
2020-04-23,Utah,49,3621,35
2020-04-23,Vermont,50,825,42
2020-04-23,Virgin Islands,78,54,3
2020-04-23,Virginia,51,10999,375
2020-04-23,Washington,53,12981,717
2020-04-23,West Virginia,54,981,31
2020-04-23,Wisconsin,55,5125,257
2020-04-23,Wyoming,56,453,7
2020-04-24,Alabama,01,6026,209
2020-04-24,Alaska,02,337,7
2020-04-24,Arizona,04,6045,268
2020-04-24,Arkansas,05,2810,47
2020-04-24,California,06,41368,1619
2020-04-24,Colorado,08,12255,672
2020-04-24,Connecticut,09,23921,1764
2020-04-24,Delaware,10,3442,100
2020-04-24,District of Columbia,11,3528,153
2020-04-24,Florida,12,30525,1045
2020-04-24,Georgia,13,21575,889
2020-04-24,Guam,66,997,6
2020-04-24,Hawaii,15,595,13
2020-04-24,Idaho,16,1870,54
2020-04-24,Illinois,17,39658,1804
2020-04-24,Indiana,18,13848,851
2020-04-24,Iowa,19,4459,107
2020-04-24,Kansas,20,2842,117
2020-04-24,Kentucky,21,3779,203
2020-04-24,Louisiana,22,26199,1660
2020-04-24,Maine,23,965,47
2020-04-24,Maryland,24,16693,798
2020-04-24,Massachusetts,25,50969,2556
2020-04-24,Michigan,26,36628,3084
2020-04-24,Minnesota,27,3185,221
2020-04-24,Mississippi,28,5434,209
2020-04-24,Missouri,29,6625,267
2020-04-24,Montana,30,444,14
2020-04-24,Nebraska,31,2474,50
2020-04-24,Nevada,32,4398,203
2020-04-24,New Hampshire,33,1720,53
2020-04-24,New Jersey,34,102196,5617
2020-04-24,New Mexico,35,2524,84
2020-04-24,New York,36,276218,20759
2020-04-24,North Carolina,37,8052,270
2020-04-24,North Dakota,38,748,15
2020-04-24,Northern Mariana Islands,69,14,2
2020-04-24,Ohio,39,15169,690
2020-04-24,Oklahoma,40,3120,188
2020-04-24,Oregon,41,2177,86
2020-04-24,Pennsylvania,42,40298,1786
2020-04-24,Puerto Rico,72,1276,77
2020-04-24,Rhode Island,44,6699,202
2020-04-24,South Carolina,45,5070,157
2020-04-24,South Dakota,46,2040,10
2020-04-24,Tennessee,47,8618,172
2020-04-24,Texas,48,23650,625
2020-04-24,Utah,49,3782,39
2020-04-24,Vermont,50,827,43
2020-04-24,Virgin Islands,78,55,3
2020-04-24,Virginia,51,11595,413
2020-04-24,Washington,53,13197,731
2020-04-24,West Virginia,54,1010,32
2020-04-24,Wisconsin,55,5431,262
2020-04-24,Wyoming,56,473,7
